An Efficient Algorithm to Sample Quantum Low-Density Parity-Check Codes

In this paper, we present an efficient algorithm to sample random sparse matrices to be used as check matrices for quantum Low-Density Parity-Check (LDPC) codes. To ease the treatment, we mainly describe our algorithm as a technique to sample a dual-containing binary LDPC code, hence, a sparse matrix $\mathbf H\in\mathbb F_2^{r\times n}$ such that $\mathbf H\mathbf H^\top = \mathbf 0$. However, as we show, the algorithm can be easily generalized to sample dual-containing LDPC codes over non binary finite fields as well as more general quantum stabilizer LDPC codes. While several constructions already exist, all of them are somewhat algebraic as they impose some specific property (e.g., the matrix being quasi-cyclic). Instead, our algorithm is purely combinatorial as we do not require anything apart from the rows of $\mathbf H$ being sparse enough. In this sense, we can think of our algorithm as a way to sample sparse, self-orthogonal matrices that are as random as possible. Our algorithm is conceptually very simple and, as a key ingredient, uses Information Set Decoding (ISD) to sample the rows of $\mathbf H$, one at a time. The use of ISD is fundamental as, without it, efficient sampling would not be feasible. We give a theoretical characterization of our algorithm, determining which ranges of parameters can be sampled as well as the expected computational complexity. Numerical simulations and benchmarks confirm the feasibility and efficiency of our approach.

==> Data/comparison_v_n_025.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.0
2 0.0
2 0.0
2 0.0
3 1.23399
3 1.23399
4 1.66797
4 1.66797
5 2.0
5 2.0
6 2.26932
7 2.49601
8 4.14329
8 4.14329
10 4.848
11 5.14445
12 5.41311
14 5.8851
16 5.68024
17 5.86502
20 6.35758
22 8.78997
25 9.37515
28 9.89094
32 10.49539
35 10.89923
40 11.49855
45 12.02501
50 12.4944
57 16.2475
64 16.93659
71 17.55221
80 18.25808
90 17.83279
101 18.50678
114 19.21369
128 19.88926
143 20.53496
161 25.34911
181 26.20096
203 27.03482
228 27.87847
256 27.31714
287 28.14163
322 28.97177
362 29.8166
406 35.57726
456 36.58195
512 37.58413
574 38.57322
645 37.88773
724 38.88353
812 39.8727
912 40.87467
1024 41.8744
1149 48.79744
1290 49.96269
1448 49.13719
1625 50.29556
1824 51.45665
2048 52.62147
2298 53.78026
2580 52.94658
2896 54.10765
3250 61.93034
3649 63.26042
4096 62.30178
4597 63.62617
5160 64.95299
5792 66.28064
6501 67.60822
7298 66.64397
8192 75.22025
9195 76.71326
10321 75.6252
11585 77.11835
13003 78.61147
14596 80.10655
16384 79.01566
18390 80.50988
20642 82.00494
23170 88.63956
26007 90.29991
29192 89.08485
32768 90.74619
36780 92.40736
41285 91.19125
46340 92.8528
52015 91.63572
58385 93.29792
65536 100.01352
73561 101.84159
82570 103.67047
92681 102.33044
104031 104.15965
116771 102.81941
131072 101.479
147123 103.30857
165140 109.9519
185363 111.94786
208063 110.48505
233543 112.48153
262144 111.01866
294246 109.55557
330280 111.55253
370727 110.08946
416127 108.6263
467087 114.79835
524288 116.96208
588493 115.37687
660561 113.79164
741455 112.20638
832255 110.62111
934175 109.03583
1048576 107.45055
1176986 109.61516
1321122 115.03695
1482910 113.32978
1664510 111.62262
1868350 109.91549
2097152 104.16967
2353973 102.46252
2642245 100.7554
2965820 99.04832
3329021 102.98438
3736700 101.15538
4194304 94.99893
4707947 93.16996
5284491 91.34105
5931641 85.18455
6658042 83.35569
7473400 77.19917
8388608 75.37037
9415894 72.51216
10568983 65.94516
11863283 63.99447
13316085 57.42749
14946800 50.86051
16777216 44.29353
18831788 42.34296
21137967 35.77601
23726566 29.20907
26632170 22.73589
29893600 15.75851
33554432 3.87615
37663576 -3.10122
42275935 -10.07857
47453132 -17.05591
53264340 -28.93828
59787200 -35.91559
67108864 -51.93583
75327152 -64.51717
84551870 -71.9049
94906265 -84.48623
106528681 -97.06755
119574401 -109.64887
134217728 -122.23019
150654305 -134.81149
169103740 -152.58644
189812531 -175.67437
213057362 -188.95464
239148803 -207.71708
268435456 -226.47953
301308611 -239.75977
338207481 -258.52221
379625062 -277.28464
426114725 -296.04707
478297607 -314.8095
536870912 -358.23377
602617223 -377.98369
676414963 -403.50436
759250124 -423.25427
852229450 -448.77494
956595214 -474.2956
1073741824 -505.58703
1205234447 -531.10769
1352829926 -585.79813
1518500249 -618.65412
1704458900 -651.51012
1913190429 -684.36611
2147483648 -717.2221
2410468894 -750.07808
2705659852 -788.99338
3037000499 -821.84936


==> Data/comparison_v_n_025_smooth.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.0
2 0.0
2 0.0
2 0.0
3 1.08508
3 1.08508
4 1.49648
4 1.49648
5 1.80927
5 1.80927
6 2.0617
7 2.27324
8 3.87582
8 3.87582
10 4.49382
11 4.75498
12 4.99204
14 5.409
16 5.76723
17 5.92901
20 6.36014
22 8.83829
25 9.34558
28 9.79183
32 10.31368
35 10.66159
40 11.17674
45 11.62799
50 12.02921
57 15.59258
64 16.17393
71 16.69159
80 17.28303
90 17.86282
101 18.42673
114 19.01491
128 19.57382
143 20.10506
161 24.69777
181 25.38893
203 26.06121
228 26.73698
256 27.40598
287 28.0612
322 28.71574
362 29.37646
406 34.8516
456 35.62361
512 36.38682
574 37.1332
645 37.88761
724 38.62777
812 39.35525
912 40.08415
1024 40.80322
1149 47.22883
1290 48.04681
1448 48.85339
1625 49.64827
1824 50.43403
2048 51.21102
2298 51.9725
2580 52.72629
2896 53.46688
3250 60.71152
3649 61.53053
4096 62.33309
4597 63.11937
5160 63.89099
5792 64.64656
6501 65.38514
7298 66.10769
8192 73.91965
9195 74.69059
10321 75.4407
11585 76.16927
13003 76.87522
14596 77.55884
16384 78.21879
18390 78.85412
20642 79.46451
23170 87.68289
26007 88.30238
29192 88.89163
32768 89.44975
36780 89.9754
41285 90.46809
46340 90.92648
52015 91.3498
58385 91.73692
65536 100.02125
73561 100.36351
82570 100.66236
92681 100.91646
104031 101.12452
116771 101.28518
131072 101.39702
147123 101.4586
165140 109.4076
185363 109.36001
208063 109.25261
233543 109.08364
262144 108.85129
294246 108.55371
330280 108.18895
370727 107.75504
416127 107.24996
467087 114.26614
524288 113.55772
588493 112.7652
660561 111.8861
741455 110.91788
832255 109.85792
934175 108.70352
1048576 107.45192
1176986 106.10026
1321122 111.39241
1482910 109.71157
1664510 107.91321
1868350 105.99386
2097152 103.95
2353973 101.77797
2642245 99.47399
2965820 97.0342
3329021 99.89162
3736700 96.97355
4194304 93.89679
4707947 90.65669
5284491 87.24846
5931641 83.66716
6658042 79.90772
7473400 75.96493
8388608 71.83339
9415894 70.69219
10568983 65.86467
11863283 60.8176
13316085 55.54454
14946800 50.03888
16777216 44.29379
18831788 38.30227
21137967 32.05707
23726566 25.55077
26632170 18.62785
29893600 11.1354
33554432 3.34043
37663576 -4.76595
42275935 -13.19285
47453132 -21.94968
53264340 -31.0461
59787200 -40.49206
67108864 -54.58272
75327152 -65.3574
84551870 -76.5357
94906265 -88.12942
106528681 -100.15075
119574401 -112.61222
134217728 -125.52673
150654305 -138.90755
169103740 -152.76834
189812531 -177.73845
213057362 -193.42756
239148803 -209.66918
268435456 -226.47948
301308611 -243.87514
338207481 -261.87331
379625062 -280.49164
426114725 -299.74831
478297607 -319.66202
536870912 -359.49471
602617223 -381.90116
676414963 -405.06183
759250124 -428.99882
852229450 -453.73489
956595214 -479.29345
1073741824 -505.69859
1205234447 -532.97513
1352829926 -590.5444
1518500249 -621.09592
1704458900 -652.64522
1913190429 -685.22153
2147483648 -718.85496
2410468894 -753.57647
2705659852 -789.41795
3037000499 -826.41222


==> Data/comparison_v_n_05.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.0
2 0.0
2 0.0
2 0.0
3 1.23399
3 1.23399
4 1.2
4 1.2
5 1.58496
5 1.58496
6 1.88301
7 2.12776
8 3.51559
8 3.51559
10 3.67807
11 3.9616
12 4.22281
14 4.68832
16 4.5486
17 4.72397
20 5.19955
22 7.34607
25 7.27041
28 7.69492
32 8.21517
35 8.57372
40 8.42707
45 8.88531
50 8.60342
57 11.46189
64 11.20943
71 11.66762
80 12.22011
90 11.90442
101 11.55769
114 12.10222
128 11.7218
143 12.22994
161 14.24426
181 13.75496
203 13.22756
228 12.68268
256 12.11397
287 12.67868
322 12.0857
362 10.29204
406 11.22323
456 10.43369
512 9.62784
574 8.80194
645 6.53128
724 5.6724
812 3.325
912 0.95016
1024 -1.45832
1149 -3.05466
1290 -5.91173
1448 -10.54762
1625 -13.48701
1824 -16.45007
2048 -21.22284
2298 -24.24202
2580 -29.08971
2896 -33.97525
3250 -46.64339
3649 -52.32388
4096 -60.12569
4597 -65.88482
5160 -73.77995
5792 -83.84218
6501 -91.83215
7298 -101.99857
8192 -126.21667
9195 -137.76722
10321 -151.78351
11585 -165.86446
13003 -182.43851
14596 -196.63733
16384 -215.78684
18390 -232.54716
20642 -251.82478
23170 -303.87211
26007 -328.17881
29192 -352.55808
32768 -382.5153
36780 -409.79463
41285 -442.67847
46340 -475.64373
52015 -511.46469
58385 -547.36133
65536 -647.49965
73561 -693.29844
82570 -742.259
92681 -794.38831
104031 -849.69217


==> Data/comparison_v_n_05_smooth.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.0
2 0.0
2 0.0
2 0.0
3 0.83948
3 0.83948
4 1.2
4 1.2
5 1.46672
5 1.46672
6 1.67664
7 1.84845
8 3.39734
8 3.39734
10 3.85746
11 4.04584
12 4.21347
14 4.50002
16 4.73706
17 4.84112
20 5.10859
22 7.28613
25 7.57813
28 7.82007
32 8.08409
35 8.24806
40 8.47192
45 8.64816
50 8.78815
57 11.40493
64 11.55379
71 11.65957
80 11.74746
90 11.79706
101 11.80802
114 11.7773
128 11.70517
143 11.59487
161 13.88299
181 13.61674
203 13.29078
228 12.89135
256 12.41947
287 11.87769
322 11.2515
362 10.52624
406 11.37691
456 10.28586
512 9.07339
574 7.74807
645 6.25623
724 4.63089
812 2.8636
912 0.90907
1024 -1.21567
1149 -4.27533
1290 -7.19761
1448 -10.35673
1625 -13.76548
1824 -17.45131
2048 -21.43567
2298 -25.70114
2580 -30.31117
2896 -35.25528
3250 -46.40408
3649 -52.92287
4096 -59.89382
4597 -67.34668
5160 -75.33024
5792 -83.86751
6501 -92.98573
7298 -102.73866
8192 -127.22205
9195 -139.70566
10321 -153.02185
11585 -167.21926
13003 -182.34089
14596 -198.46361
16384 -215.63231
18390 -233.9015
20642 -253.34845
23170 -304.30218
26007 -328.75624
29192 -354.76743
32768 -382.43078
36780 -411.82327
41285 -443.07354
46340 -476.26935
52015 -511.54356
58385 -549.01386
65536 -647.37959
73561 -693.86386
82570 -743.22739
92681 -795.62809
104031 -851.25704


==> Data/comparison_v_n_0_25.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.0
2 0.0
2 0.0
2 0.0
3 1.23399
3 1.23399
4 1.66797
4 1.66797
5 2.0
5 2.0
6 2.26932
7 2.49601
8 4.14329
8 4.14329
10 4.848
11 5.14445
12 5.41311
14 5.8851
16 5.68024
17 5.86502
20 6.35758
22 8.78997
25 9.37515
28 9.89094
32 10.49539
35 10.89923
40 11.49855
45 12.02501
50 12.4944
57 16.2475
64 16.93659
71 17.55221
80 18.25808
90 17.83279
101 18.50678
114 19.21369
128 19.88926
143 20.53496
161 25.34911
181 26.20096
203 27.03482
228 27.87847
256 27.31714
287 28.14163
322 28.97177
362 29.8166
406 35.57726
456 36.58195
512 37.58413
574 38.57322
645 37.88773
724 38.88353
812 39.8727
912 40.87467
1024 41.8744
1149 48.79744
1290 49.96269
1448 49.13719
1625 50.29556
1824 51.45665
2048 52.62147
2298 53.78026
2580 52.94658
2896 54.10765
3250 61.93034
3649 63.26042
4096 62.30178
4597 63.62617
5160 64.95299
5792 66.28064
6501 67.60822
7298 66.64397
8192 75.22025
9195 76.71326
10321 75.6252
11585 77.11835
13003 78.61147
14596 80.10655
16384 79.01566
18390 80.50988
20642 82.00494
23170 88.63956
26007 90.29991
29192 89.08485
32768 90.74619
36780 92.40736
41285 91.19125
46340 92.8528
52015 91.63572
58385 93.29792
65536 100.01352
73561 101.84159
82570 103.67047
92681 102.33044
104031 104.15965
116771 102.81941
131072 101.479
147123 103.30857
165140 109.9519
185363 111.94786
208063 110.48505
233543 112.48153
262144 111.01866
294246 109.55557
330280 111.55253
370727 110.08946
416127 108.6263
467087 114.79835
524288 116.96208
588493 115.37687
660561 113.79164
741455 112.20638
832255 110.62111
934175 109.03583
1048576 107.45055
1176986 109.61516
1321122 115.03695
1482910 113.32978
1664510 111.62262
1868350 109.91549
2097152 104.16967
2353973 102.46252
2642245 100.7554
2965820 99.04832
3329021 102.98438
3736700 101.15538
4194304 94.99893
4707947 93.16996
5284491 91.34105
5931641 85.18455
6658042 83.35569
7473400 77.19917
8388608 75.37037
9415894 72.51216
10568983 65.94516
11863283 63.99447
13316085 57.42749
14946800 50.86051
16777216 44.29353
18831788 42.34296
21137967 35.77601
23726566 29.20907
26632170 22.73589
29893600 15.75851
33554432 3.87615
37663576 -3.10122
42275935 -10.07857
47453132 -17.05591
53264340 -28.93828
59787200 -35.91559
67108864 -51.93583
75327152 -64.51717
84551870 -71.9049
94906265 -84.48623
106528681 -97.06755
119574401 -109.64887
134217728 -122.23019
150654305 -134.81149
169103740 -152.58644
189812531 -175.67437
213057362 -188.95464
239148803 -207.71708
268435456 -226.47953
301308611 -239.75977
338207481 -258.52221
379625062 -277.28464
426114725 -296.04707
478297607 -314.8095
536870912 -358.23377
602617223 -377.98369
676414963 -403.50436
759250124 -423.25427
852229450 -448.77494
956595214 -474.2956
1073741824 -505.58703
1205234447 -531.10769
1352829926 -585.79813
1518500249 -618.65412
1704458900 -651.51012
1913190429 -684.36611
2147483648 -717.2221
2410468894 -750.07808
2705659852 -788.99338
3037000499 -821.84936


==> Data/comparison_v_n_0_25_smooth.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.0
2 0.0
2 0.0
2 0.0
3 1.08508
3 1.08508
4 1.49648
4 1.49648
5 1.80927
5 1.80927
6 2.0617
7 2.27324
8 3.87582
8 3.87582
10 4.49382
11 4.75498
12 4.99204
14 5.409
16 5.76723
17 5.92901
20 6.36014
22 8.83829
25 9.34558
28 9.79183
32 10.31368
35 10.66159
40 11.17674
45 11.62799
50 12.02921
57 15.59258
64 16.17393
71 16.69159
80 17.28303
90 17.86282
101 18.42673
114 19.01491
128 19.57382
143 20.10506
161 24.69777
181 25.38893
203 26.06121
228 26.73698
256 27.40598
287 28.0612
322 28.71574
362 29.37646
406 34.8516
456 35.62361
512 36.38682
574 37.1332
645 37.88761
724 38.62777
812 39.35525
912 40.08415
1024 40.80322
1149 47.22883
1290 48.04681
1448 48.85339
1625 49.64827
1824 50.43403
2048 51.21102
2298 51.9725
2580 52.72629
2896 53.46688
3250 60.71152
3649 61.53053
4096 62.33309
4597 63.11937
5160 63.89099
5792 64.64656
6501 65.38514
7298 66.10769
8192 73.91965
9195 74.69059
10321 75.4407
11585 76.16927
13003 76.87522
14596 77.55884
16384 78.21879
18390 78.85412
20642 79.46451
23170 87.68289
26007 88.30238
29192 88.89163
32768 89.44975
36780 89.9754
41285 90.46809
46340 90.92648
52015 91.3498
58385 91.73692
65536 100.02125
73561 100.36351
82570 100.66236
92681 100.91646
104031 101.12452
116771 101.28518
131072 101.39702
147123 101.4586
165140 109.4076
185363 109.36001
208063 109.25261
233543 109.08364
262144 108.85129
294246 108.55371
330280 108.18895
370727 107.75504
416127 107.24996
467087 114.26614
524288 113.55772
588493 112.7652
660561 111.8861
741455 110.91788
832255 109.85792
934175 108.70352
1048576 107.45192
1176986 106.10026
1321122 111.39241
1482910 109.71157
1664510 107.91321
1868350 105.99386
2097152 103.95
2353973 101.77797
2642245 99.47399
2965820 97.0342
3329021 99.89162
3736700 96.97355
4194304 93.89679
4707947 90.65669
5284491 87.24846
5931641 83.66716
6658042 79.90772
7473400 75.96493
8388608 71.83339
9415894 70.69219
10568983 65.86467
11863283 60.8176
13316085 55.54454
14946800 50.03888
16777216 44.29379
18831788 38.30227
21137967 32.05707
23726566 25.55077
26632170 18.62785
29893600 11.1354
33554432 3.34043
37663576 -4.76595
42275935 -13.19285
47453132 -21.94968
53264340 -31.0461
59787200 -40.49206
67108864 -54.58272
75327152 -65.3574
84551870 -76.5357
94906265 -88.12942
106528681 -100.15075
119574401 -112.61222
134217728 -125.52673
150654305 -138.90755
169103740 -152.76834
189812531 -177.73845
213057362 -193.42756
239148803 -209.66918
268435456 -226.47948
301308611 -243.87514
338207481 -261.87331
379625062 -280.49164
426114725 -299.74831
478297607 -319.66202
536870912 -359.49471
602617223 -381.90116
676414963 -405.06183
759250124 -428.99882
852229450 -453.73489
956595214 -479.29345
1073741824 -505.69859
1205234447 -532.97513
1352829926 -590.5444
1518500249 -621.09592
1704458900 -652.64522
1913190429 -685.22153
2147483648 -718.85496
2410468894 -753.57647
2705659852 -789.41795
3037000499 -826.41222


==> Data/comparison_v_n_1_3.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.0
2 0.0
2 0.0
2 0.0
3 1.23399
3 1.23399
4 1.66797
4 1.66797
5 2.0
5 2.0
6 2.26932
7 2.49601
8 3.51559
8 3.51559
10 4.22411
11 4.52317
12 4.7944
14 5.27102
16 5.68024
17 5.86502
20 6.35758
22 8.78997
25 9.37515
28 9.07928
32 9.67186
35 10.0694
40 10.66124
45 11.18255
50 11.64823
57 15.15595
64 15.8358
71 15.38286
80 16.06861
90 16.74673
101 17.41156
114 18.11033
128 17.69256
143 18.32444
161 22.63296
181 23.46349
203 24.27929
228 23.75487
256 24.57095
287 25.37892
322 26.19454
362 25.65166
406 30.61898
456 31.5961
512 32.57416
574 31.89162
645 32.87267
724 33.84806
812 33.15317
912 34.13172
1024 33.43788
1149 38.98534
1290 40.11829
1448 39.30065
1625 40.4297
1824 39.60368
2048 40.73881
2298 39.90252
2580 41.03857
2896 40.20027
3250 46.05506
3649 45.09695
4096 46.39149
4597 45.42404
5160 44.45511
5792 45.75224
6501 44.77958
7298 43.80655
8192 46.98361
9195 48.44051
10321 47.33989
11585 46.23764
13003 45.13311
14596 44.02856
16384 42.92286
18390 41.81561
20642 40.70796
23170 42.77533
26007 41.54163
29192 40.30798
32768 39.07462
36780 34.97487
41285 33.73988
46340 32.50467
52015 28.40051
58385 27.16513
65536 24.121
73561 22.75968
82570 18.23995
92681 13.71872
104031 9.19655
116771 7.83583
131072 3.31302
147123 -1.21053
165140 -7.51586
185363 -15.90476
208063 -20.84255
233543 -25.78041
262144 -30.71819
294246 -39.11083
330280 -47.50435
370727 -52.44275
416127 -60.83721
467087 -76.27581
524288 -85.37162
588493 -94.46778
660561 -107.30983
741455 -116.40671
832255 -129.25003
934175 -138.3472
1048576 -151.19131
1176986 -164.03581
1321122 -191.77355
1482910 -209.64319
1664510 -223.47738
1868350 -241.34799
2097152 -255.18242
2353973 -277.09042
2642245 -294.96204
2965820 -312.83379
3329021 -359.94995
3736700 -383.42499
4194304 -406.90033
4707947 -430.37587
5284491 -458.17779
5931641 -485.98004
6658042 -513.78253
7473400 -541.58519
8388608 -573.7147
9415894 -647.53993
10568983 -681.81229
11863283 -720.70017
13316085 -759.58832
14946800 -798.47665
16777216 -837.3651


==> Data/comparison_v_n_1_3_smooth.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.0
2 0.0
2 0.0
2 0.0
3 1.01766
3 1.01766
4 1.41647
4 1.41647
5 1.7181
5 1.7181
6 1.9604
7 2.16263
8 3.72244
8 3.72244
10 4.30142
11 4.5451
12 4.76575
14 5.15245
16 5.48315
17 5.63199
20 6.02699
22 8.3875
25 8.84566
28 9.24634
32 9.71194
35 10.02048
40 10.47441
45 10.86899
50 11.21728
57 14.50252
64 14.99639
71 15.43231
80 15.92565
90 16.40412
101 16.86427
114 17.3384
128 17.7831
143 18.20014
161 22.23817
181 22.7619
203 23.26271
228 23.75703
256 24.2368
287 24.69686
322 25.14606
362 25.58828
406 30.11404
456 30.59945
512 31.06392
574 31.50229
645 31.92828
724 32.32833
812 32.70299
912 33.05858
1024 33.38848
1149 38.17446
1290 38.49484
1448 38.78248
1625 39.03625
1824 39.25575
2048 39.43956
2298 39.58487
2580 39.69177
2896 39.7578
3250 44.29846
3649 44.27253
4096 44.19443
4597 44.06231
5160 43.87368
5792 43.6264
6501 43.31831
7298 42.9463
8192 46.62855
9195 46.05688
10321 45.40504
11585 44.66987
13003 43.84856
14596 42.93649
16384 41.93085
18390 40.8284
20642 39.62461
23170 41.35343
26007 39.77583
29192 38.07172
32768 36.23591
36780 34.26458
41285 32.15069
46340 29.89011
52015 27.4759
58385 24.90239
65536 23.13821
73561 19.93471
82570 16.53402
92681 12.92926
104031 9.1117
116771 5.07317
131072 0.80476
147123 -3.70198
165140 -10.48367
185363 -15.95327
208063 -21.71532
233543 -27.78124
262144 -34.16313
294246 -40.87295
330280 -47.92407
370727 -55.32981
416127 -63.10405
467087 -78.47312
524288 -87.74244
588493 -97.4598
660561 -107.64302
741455 -118.31043
832255 -129.48096
934175 -141.17447
1048576 -153.41146
1176986 -166.21323
1321122 -194.70387
1482910 -209.78051
1664510 -225.53994
1868350 -242.00912
2097152 -259.21584
2353973 -277.18907
2642245 -295.95898
2965820 -315.5569
3329021 -361.31288
3736700 -384.19132
4194304 -408.06555
4707947 -432.97467
5284491 -458.95932
5931641 -486.06181
6658042 -514.326
7473400 -543.79752
8388608 -574.52378
9415894 -648.2967
10568983 -683.90829
11863283 -721.02225
13316085 -759.69751
14946800 -799.99542
16777216 -841.97969


==> Data/comparison_v_n_log_n.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.0
2 0.0
2 0.0
2 0.0
3 1.23399
3 1.23399
4 1.66797
4 1.66797
5 2.0
5 2.0
6 2.26932
7 2.49601
8 3.51559
8 3.51559
10 4.22411
11 4.52317
12 4.7944
14 5.27102
16 5.68024
17 5.86502
20 6.35758
22 8.01076
25 8.57661
28 9.07928
32 9.67186
35 10.0694
40 10.66124
45 11.18255
50 11.64823
57 14.12643
64 14.78799
71 15.38286
80 16.06861
90 16.74673
101 17.41156
114 18.11033
128 18.77929
143 19.41955
161 22.63296
181 23.46349
203 24.27929
228 25.10709
256 25.93419
287 26.75162
322 27.57555
362 28.41485
406 32.25274
456 33.24131
512 34.22939
574 35.20623
645 36.20445
724 37.1948
812 38.17918
912 39.17688
1024 40.17283
1149 44.8449
1290 46.00038
1448 47.15533
1625 48.30948
1824 49.46682
2048 50.62831
2298 51.78415
2580 52.94658
2896 54.10765
3250 59.64937
3649 60.97642
4096 62.30178
4597 63.62617
5160 64.95299
5792 66.28064
6501 67.60822
7298 68.93828
8192 75.22025
9195 76.71326
10321 78.20726
11585 79.70203
13003 81.1966
14596 82.69295
16384 84.18964
18390 85.68602
20642 87.18301
23170 94.39062
26007 96.05312
29192 97.71636
32768 99.38039
36780 101.04396
41285 102.70846
46340 104.37266
52015 106.0374
58385 107.70236
65536 115.85614
73561 117.68716
82570 119.51867
92681 121.35016
104031 123.18198
116771 125.01397
131072 126.84621
147123 128.67842
165140 137.62664
185363 139.62533
208063 141.62419
233543 143.62318
262144 145.62233
294246 147.62148
330280 149.62077
370727 151.62014
416127 153.61956
467087 163.5403
524288 165.70633
588493 167.87241
660561 170.03855
741455 172.20477
832255 174.37102
934175 176.53733
1048576 178.70367
1176986 180.87004
1321122 191.7727
1482910 194.10572
1664510 196.43876
1868350 198.77185
2097152 201.10496
2353973 203.43808
2642245 205.77123
2965820 208.10441
3329021 219.83016
3736700 222.32999
4194304 224.82984
4707947 227.3297
5284491 229.82958
5931641 232.32947
6658042 234.82937
7473400 237.32929
8388608 239.82921
9415894 252.55128
10568983 255.21787
11863283 257.88446
13316085 260.55106
14946800 263.21767
16777216 265.88429
18831788 268.55091
21137967 271.21754
23726566 273.88417
26632170 287.6083
29893600 290.44159
33554432 293.27489
37663576 296.1082
42275935 298.94151
47453132 301.77481
53264340 304.60813
59787200 307.44144
67108864 322.00601
75327152 325.00599
84551870 328.00597
94906265 331.00596
106528681 334.00594
119574401 337.00593
134217728 340.00592
150654305 343.00591
169103740 346.0059
189812531 361.58204
213057362 364.7487
239148803 367.91536
268435456 371.08202
301308611 374.24868
338207481 377.41534
379625062 380.582
426114725 383.74866
478297607 386.91533
536870912 403.50705
602617223 406.84038
676414963 410.17371
759250124 413.50704
852229450 416.84037
956595214 420.1737
1073741824 423.50703
1205234447 426.84036
1352829926 444.28461
1518500249 447.78461
1704458900 451.28461
1913190429 454.78461
2147483648 458.28461
2410468894 461.78461
2705659852 465.2846
3037000499 468.7846
3408917801 472.2846
3826380858 490.75133
4294967296 494.41799
4820937788 498.08466
5411319704 501.75133
6074000999 505.41799
6817835603 509.08466
7652761716 512.75132
8589934592 516.41799
9641875576 520.08466
10822639409 539.57684
12148001999 543.41017
13635671207 547.24351
15305523433 551.07684
17179869184 554.91017
19283751153 558.7435
21645278819 562.57684
24296003999 566.41017
27271342415 586.76388
30611046867 590.76388
34359738368 594.76388
38567502307 598.76387
43290557638 602.76387
48592007999 606.76387
54542684830 610.76387
61222093735 614.76387
68719476736 618.76387
77135004615 640.14827
86581115277 644.31494
97184015999 648.48161
109085369661 652.64827
122444187470 656.81494
137438953472 660.98161
154270009231 665.14827
173162230554 669.31494
194368031998 673.48161
218170739322 695.89901
244888374941 700.23234
274877906944 704.56568
308540018463 708.89901
346324461109 713.23234
388736063996 717.56568
436341478645 721.89901
489776749883 726.23234
549755813888 749.51822
617080036926 754.01822
692648922219 758.51822
777472127993 763.01822
872682957291 767.51822
979553499766 772.01822
1099511627776 776.51822
1234160073853 781.01822
1385297844439 785.51822
1554944255987 809.84122
1745365914582 814.50789
1959106999532 819.17456
2199023255552 823.84122
2468320147706 828.50789
2770595688878 833.17456
3109888511975 837.84122
3490731829165 842.50789
3918213999064 847.17456
4398046511104 872.53652
4936640295413 877.36985
5541191377756 882.20318
6219777023950 887.03652
6981463658331 891.86985
7836427998128 896.70318
8796093022208 901.53652
9873280590827 906.36985
11082382755513 932.60583
12439554047901 937.60583
13962927316663 942.60583
15672855996256 947.60583
17592186044416 952.60583
19746561181654 957.60583
22164765511026 962.60583
24879108095803 967.60583
27925854633326 972.60583
31345711992513 999.88408
35184372088832 1005.05075
39493122363309 1010.21742
44329531022053 1015.38408
49758216191607 1020.55075
55851709266652 1025.71742
62691423985026 1030.88408
70368744177664 1036.05075
78986244726618 1064.20613
88659062044106 1069.53946
99516432383215 1074.87279
111703418533304 1080.20613
125382847970052 1085.53946
140737488355328 1090.87279
157972489453237 1096.20613
177318124088212 1101.53946
199032864766430 1106.87279
223406837066609 1136.07336
250765695940105 1141.57336
281474976710656 1147.07336
315944978906475 1152.57336
354636248176425 1158.07336
398065729532860 1163.57336
446813674133219 1169.07336
501531391880211 1174.57336
562949953421312 1180.07336
631889957812951 1210.32045
709272496352850 1215.98712
796131459065721 1221.65379
893627348266438 1227.32045
1003062783760422 1232.98712
1125899906842624 1238.65379
1263779915625902 1244.32045
1418544992705701 1249.98712
1592262918131443 1281.11531
1787254696532876 1286.94864
2006125567520845 1292.78198
2251799813685248 1298.61531
2527559831251804 1304.44864
2837089985411402 1310.28198
3184525836262886 1316.11531
3574509393065752 1321.94864
4012251135041691 1327.78198
4503599627370496 1359.95912
5055119662503608 1365.95912
5674179970822804 1371.95912
6369051672525773 1377.95912
7149018786131505 1383.95912
8024502270083382 1389.95912
9007199254740992 1395.95912
10110239325007216 1401.95912
11348359941645608 1407.95912
12738103345051546 1441.18632
14298037572263010 1447.35298
16049004540166764 1453.51965
18014398509481984 1459.68632
20220478650014432 1465.85298
22696719883291216 1472.01965
25476206690103092 1478.18632
28596075144526020 1484.35298
32098009080333528 1518.46463
36028797018963968 1524.79796
40440957300028864 1531.1313
45393439766582432 1537.46463
50952413380206184 1543.79796
57192150289052040 1550.1313
64196018160667056 1556.46463
72057594037927936 1562.79796
80881914600057728 1569.1313
90786879533164864 1604.29506
101904826760412368 1610.79506
114384300578104080 1617.29506
128392036321334112 1623.79506
144115188075855872 1630.29506
161763829200115456 1636.79506
181573759066329728 1643.29506
203809653520824736 1649.79506
228768601156208160 1656.29506
256784072642668224 1692.51188
288230376151711744 1699.17855
323527658400230912 1705.84521
363147518132659456 1712.51188
407619307041649472 1719.17855
457537202312416320 1725.84521
513568145285336448 1732.51188
576460752303423488 1739.17855
647055316800461824 1776.28267
726295036265318912 1783.116
815238614083298944 1789.94934
915074404624832640 1796.78267
1027136290570672896 1803.616
1152921504606846976 1810.44934
1294110633600923648 1817.28267
1452590072530637824 1824.116
1630477228166597888 1830.94934
1830148809249665280 1869.10828
2054272581141345792 1876.10828
2305843009213693952 1883.10828
2588221267201847296 1890.10828
2905180145061275648 1897.10828
3260954456333195776 1904.10828
3660297618499330560 1911.10828
4108545162282691584 1918.10828
4611686018427387904 1925.10828
5176442534403694592 1964.32287
5810360290122551296 1971.48953
6521908912666391552 1978.6562
7320595236998661120 1985.82287
8217090324565383168 1992.98953
9223372036854775808 2000.1562
10352885068807389184 2007.32287
11620720580245102592 2014.48953
13043817825332783104 2054.59387
14641190473997322240 2061.92721
16434180649130766336 2069.26054
18446744073709551616 2076.59387
20705770137614876672 2083.92721
23241441160490090496 2091.26054
26087635650665566208 2098.59387
29282380947994787840 2105.92721
32868361298261372928 2113.26054
36893488147419103232 2154.42205
41411540275229753344 2161.92205
46482882320980180992 2169.42205
52175271301331132416 2176.92205
58564761895989575680 2184.42205
65736722596522745856 2191.92205
73786976294838206464 2199.42205
82823080550459506688 2206.92205
92965764641960361984 2214.42205
104350542602662264832 2256.64144
117129523791979151360 2264.3081
131473445193045491712 2271.97477
147573952589676412928 2279.64144
165646161100919013376 2287.3081
185931529283920723968 2294.97477
208701085205324529664 2302.64144
234259047583958302720 2310.3081
262946890386090983424 2353.41939
295147905179352825856 2361.25272
331292322201838026752 2369.08605
371863058567841447936 2376.91939
417402170410649059328 2384.75272
468518095167916605440 2392.58605
525893780772181966848 2400.41939
590295810358705651712 2408.25272
662584644403676053504 2416.08605
743726117135682895872 2460.25655
834804340821298118656 2468.25655
937036190335833210880 2476.25655
1051787561544363933696 2484.25655
1180591620717411303424 2492.25655
1325169288807352107008 2500.25655
1487452234271365791744 2508.25655
1669608681642596237312 2516.25655
1874072380671666421760 2524.25655
2103575123088727867392 2569.48689
2361183241434822606848 2577.65356
2650338577614704214016 2585.82023
2974904468542731583488 2593.98689
3339217363285192474624 2602.15356
3748144761343332843520 2610.32023
4207150246177455734784 2618.48689
4722366482869645213696 2626.65356
5300677155229408428032 2672.77767
5949808937085463166976 2681.11101
6678434726570384949248 2689.44434
7496289522686665687040 2697.77767
8414300492354911469568 2706.11101
9444732965739290427392 2714.44434
10601354310458816856064 2722.77767
11899617874170926333952 2731.11101
13356869453140769898496 2739.44434
14992579045373331374080 2786.62948
16828600984709822939136 2795.12948
18889465931478580854784 2803.62948
21202708620917633712128 2812.12948
23799235748341852667904 2820.62948
26713738906281539796992 2829.12948
29985158090746662748160 2837.62948
33657201969419645878272 2846.12948
37778931862957161709568 2854.62948
42405417241835267424256 2902.87619
47598471496683705335808 2911.54285
53427477812563079593984 2920.20952
59970316181493325496320 2928.87619
67314403938839291756544 2937.54285
75557863725914323419136 2946.20952
84810834483670534848512 2954.87619
95196942993367410671616 2963.54285
106854955625126159187968 3012.685
119940632362986650992640 3021.51834
134628807877678583513088 3030.35167
151115727451828646838272 3039.185
169621668967341069697024 3048.01834
190393885986734821343232 3056.85167
213709911250252318375936 3065.685
239881264725973301985280 3074.51834
269257615755357167026176 3083.35167
302231454903657293676544 3133.55644
339243337934682139394048 3142.55644
380787771973469642686464 3151.55644
427419822500504636751872 3160.55644
479762529451946603970560 3169.55644
538515231510714334052352 3178.55644
604462909807314587353088 3187.55644
678486675869364278788096 3196.55644
761575543946939285372928 3205.55644
854839645001009273503744 3256.82433
959525058903893207941120 3265.991
1077030463021428668104704 3275.15766
1208925819614629174706176 3284.32433
1356973351738728557576192 3293.491
1523151087893878570745856 3302.65766
1709679290002018547007488 3311.82433
1919050117807786415882240 3320.991
2154060926042857336209408 3373.15581
2417851639229258349412352 3382.48914
2713946703477457115152384 3391.82248
3046302175787757141491712 3401.15581
3419358580004037094014976 3410.48914
3838100235615572831764480 3419.82248
4308121852085714672418816 3429.15581
4835703278458516698824704 3438.48914
5427893406954914230304768 3447.82248
6092604351575514282983424 3501.05135
6838717160008074188029952 3510.55135
7676200471231145663528960 3520.05135
8616243704171429344837632 3529.55135
9671406556917033397649408 3539.05135
10855786813909828460609536 3548.55135


==> Data/comparison_v_n_log_n_smooth.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.0
2 0.0
2 0.0
2 0.0
3 1.19022
3 1.19022
4 1.50888
4 1.50888
5 1.76152
5 1.76152
6 1.97087
7 2.14949
8 3.68621
8 3.68621
10 4.22892
11 4.45801
12 4.66606
14 5.03256
16 5.34833
17 5.49128
20 5.87342
22 8.19491
25 8.64246
28 9.0373
32 9.50074
35 9.8109
40 10.2721
45 10.67816
50 11.04095
57 14.31735
64 14.84217
71 15.31214
80 15.85233
90 16.38541
101 16.90738
114 17.45563
128 17.98038
143 18.48268
161 22.6992
181 23.35718
203 24.0025
228 24.65663
256 25.3098
287 25.95512
322 26.60551
362 27.2681
406 32.36617
456 33.15166
512 33.9362
574 34.71145
645 35.50346
724 36.28912
812 37.07006
912 37.86163
1024 38.65196
1149 44.82608
1290 45.74622
1448 46.66576
1625 47.58455
1824 48.50587
2048 49.43051
2298 50.35073
2580 51.27631
2896 52.20093
3250 59.49228
3649 60.55105
4096 61.60842
4597 62.66502
5160 63.72359
5792 64.78288
6501 65.84218
7298 66.90357
8192 75.21483
9195 76.40749
10321 77.60092
11585 78.79499
13003 79.98891
14596 81.1843
16384 82.38
18390 83.57552
20642 84.77158
23170 94.25627
26007 95.58525
29192 96.91483
32768 98.24506
36780 99.57495
41285 100.9056
46340 102.23606
52015 103.56699
58385 104.89813
65536 115.57511
73561 117.03937
82570 118.50403
92681 119.96869
104031 121.43363
116771 122.89872
131072 124.36404
147123 125.82935
165140 137.57907
185363 139.17772
208063 140.77651
233543 142.37542
262144 143.97446
294246 145.57352
330280 147.17269
370727 148.77194
416127 150.37126
467087 163.33804
524288 165.07072
588493 166.80343
660561 168.5362
741455 170.26903
832255 172.0019
934175 173.73482
1048576 175.46778
1176986 177.20076
1321122 191.39362
1482910 193.25996
1664510 195.12632
1868350 196.99272
2097152 198.85914
2353973 200.72557
2642245 202.59203
2965820 204.45852
3329021 219.75172
3736700 221.75154
4194304 223.75138
4707947 225.75124
5284491 227.7511
5931641 229.75099
6658042 231.75088
7473400 233.75078
8388608 235.75069
9415894 252.28406
10568983 254.41731
11863283 256.55057
13316085 258.68383
14946800 260.8171
16777216 262.95038
18831788 265.08366
21137967 267.21695
23726566 269.35024
26632170 287.12946
29893600 289.39609
33554432 291.66272
37663576 293.92936
42275935 296.19599
47453132 298.46263
53264340 300.72928
59787200 302.99592
67108864 321.89267
75327152 324.29265
84551870 326.69263
94906265 329.09262
106528681 331.4926
119574401 333.89259
134217728 336.29258
150654305 338.69257
169103740 341.09256
189812531 361.24463
213057362 363.77796
239148803 366.31128
268435456 368.84461
301308611 371.37794
338207481 373.91126
379625062 376.44459
426114725 378.97792
478297607 381.51125
536870912 402.92265
602617223 405.58932
676414963 408.25598
759250124 410.92264
852229450 413.58931
956595214 416.25597
1073741824 418.92264
1205234447 421.5893
1352829926 444.13032
1518500249 446.93032
1704458900 449.73031
1913190429 452.53031
2147483648 455.33031
2410468894 458.13031
2705659852 460.93031
3037000499 463.73031
3408917801 466.53031
3826380858 490.33754
4294967296 493.27087
4820937788 496.20421
5411319704 499.13754
6074000999 502.07087
6817835603 505.0042
7652761716 507.93754
8589934592 510.87087
9641875576 513.8042
10822639409 538.88064
12148001999 541.94731
13635671207 545.01398
15305523433 548.08064
17179869184 551.14731
19283751153 554.21397
21645278819 557.28064
24296003999 560.3473
27271342415 586.56234
30611046867 589.76234
34359738368 592.96235
38567502307 596.16235
43290557638 599.36235
48592007999 602.56235
54542684830 605.76235
61222093735 608.96235
68719476736 612.16235
77135004615 639.65181
86581115277 642.98514
97184015999 646.31848
109085369661 649.65181
122444187470 652.98515
137438953472 656.31848
154270009231 659.65187
173162230554 662.98521
194368031998 666.31844
218170739322 695.08466
244888374941 698.55133
274877906944 702.018
308540018463 705.48477
346324461109 708.95134
388736063996 712.41812
436341478645 715.88467
489776749883 719.35144
549755813888 +infinity
617080036926 +infinity
692648922219 +infinity
777472127993 +infinity
872682957291 +infinity
979553499766 +infinity
1099511627776 +infinity
1234160073853 NaN
1385297844439 NaN
1554944255987 NaN
1745365914582 NaN
1959106999532 NaN
2199023255552 NaN
2468320147706 NaN
2770595688878 NaN
3109888511975 NaN
3490731829165 NaN
3918213999064 NaN
4398046511104 NaN
4936640295413 NaN
5541191377756 NaN
6219777023950 NaN
6981463658331 NaN
7836427998128 NaN
8796093022208 NaN
9873280590827 NaN
11082382755513 NaN
12439554047901 NaN
13962927316663 NaN
15672855996256 NaN
17592186044416 NaN
19746561181654 NaN
22164765511026 NaN
24879108095803 NaN
27925854633326 NaN
31345711992513 NaN
35184372088832 NaN
39493122363309 NaN
44329531022053 NaN
49758216191607 NaN
55851709266652 NaN
62691423985026 NaN
70368744177664 NaN
78986244726618 NaN
88659062044106 NaN
99516432383215 NaN
111703418533304 NaN
125382847970052 NaN
140737488355328 NaN
157972489453237 NaN
177318124088212 NaN
199032864766430 NaN
223406837066609 NaN
250765695940105 NaN
281474976710656 NaN
315944978906475 NaN
354636248176425 NaN
398065729532860 NaN
446813674133219 NaN
501531391880211 NaN
562949953421312 NaN
631889957812951 NaN
709272496352850 NaN
796131459065721 NaN
893627348266438 NaN
1003062783760422 NaN
1125899906842624 NaN
1263779915625902 NaN
1418544992705701 NaN
1592262918131443 NaN
1787254696532876 NaN
2006125567520845 NaN
2251799813685248 NaN
2527559831251804 NaN
2837089985411402 NaN
3184525836262886 NaN
3574509393065752 NaN
4012251135041691 NaN
4503599627370496 NaN
5055119662503608 NaN
5674179970822804 NaN
6369051672525773 NaN
7149018786131505 NaN
8024502270083382 NaN
9007199254740992 NaN
10110239325007216 NaN
11348359941645608 NaN
12738103345051546 NaN
14298037572263010 NaN
16049004540166764 NaN
18014398509481984 NaN
20220478650014432 NaN
22696719883291216 NaN
25476206690103092 NaN
28596075144526020 NaN
32098009080333528 NaN
36028797018963968 NaN
40440957300028864 NaN
45393439766582432 NaN
50952413380206184 NaN
57192150289052040 NaN
64196018160667056 NaN
72057594037927936 NaN
80881914600057728 NaN
90786879533164864 NaN
101904826760412368 NaN
114384300578104080 NaN
128392036321334112 NaN
144115188075855872 NaN
161763829200115456 NaN
181573759066329728 NaN
203809653520824736 NaN
228768601156208160 NaN
256784072642668224 NaN
288230376151711744 NaN
323527658400230912 NaN
363147518132659456 NaN
407619307041649472 NaN
457537202312416320 NaN
513568145285336448 NaN
576460752303423488 NaN
647055316800461824 NaN
726295036265318912 NaN
815238614083298944 NaN
915074404624832640 NaN
1027136290570672896 NaN
1152921504606846976 NaN
1294110633600923648 NaN
1452590072530637824 NaN
1630477228166597888 NaN
1830148809249665280 NaN
2054272581141345792 NaN
2305843009213693952 NaN
2588221267201847296 NaN
2905180145061275648 NaN
3260954456333195776 NaN
3660297618499330560 NaN
4108545162282691584 NaN
4611686018427387904 NaN
5176442534403694592 NaN
5810360290122551296 NaN
6521908912666391552 NaN
7320595236998661120 NaN
8217090324565383168 NaN
9223372036854775808 NaN
10352885068807389184 NaN
11620720580245102592 NaN
13043817825332783104 NaN
14641190473997322240 NaN
16434180649130766336 NaN
18446744073709551616 NaN
20705770137614876672 NaN
23241441160490090496 NaN
26087635650665566208 NaN
29282380947994787840 NaN
32868361298261372928 NaN
36893488147419103232 NaN
41411540275229753344 NaN
46482882320980180992 NaN
52175271301331132416 NaN
58564761895989575680 NaN
65736722596522745856 NaN
73786976294838206464 NaN
82823080550459506688 NaN
92965764641960361984 NaN
104350542602662264832 NaN
117129523791979151360 NaN
131473445193045491712 NaN
147573952589676412928 NaN
165646161100919013376 NaN
185931529283920723968 NaN
208701085205324529664 NaN
234259047583958302720 NaN
262946890386090983424 NaN
295147905179352825856 NaN
331292322201838026752 NaN
371863058567841447936 NaN
417402170410649059328 NaN
468518095167916605440 NaN
525893780772181966848 NaN
590295810358705651712 NaN
662584644403676053504 NaN
743726117135682895872 NaN
834804340821298118656 NaN
937036190335833210880 NaN
1051787561544363933696 NaN
1180591620717411303424 NaN
1325169288807352107008 NaN
1487452234271365791744 NaN
1669608681642596237312 NaN
1874072380671666421760 NaN
2103575123088727867392 NaN
2361183241434822606848 NaN
2650338577614704214016 NaN
2974904468542731583488 NaN
3339217363285192474624 NaN
3748144761343332843520 NaN
4207150246177455734784 NaN
4722366482869645213696 NaN
5300677155229408428032 NaN
5949808937085463166976 NaN
6678434726570384949248 NaN
7496289522686665687040 NaN
8414300492354911469568 NaN
9444732965739290427392 NaN
10601354310458816856064 NaN
11899617874170926333952 NaN
13356869453140769898496 NaN
14992579045373331374080 NaN
16828600984709822939136 NaN
18889465931478580854784 NaN
21202708620917633712128 NaN
23799235748341852667904 NaN
26713738906281539796992 NaN
29985158090746662748160 NaN
33657201969419645878272 NaN
37778931862957161709568 NaN
42405417241835267424256 NaN
47598471496683705335808 NaN
53427477812563079593984 NaN
59970316181493325496320 NaN
67314403938839291756544 NaN
75557863725914323419136 NaN
84810834483670534848512 NaN
95196942993367410671616 NaN
106854955625126159187968 NaN
119940632362986650992640 NaN
134628807877678583513088 NaN
151115727451828646838272 NaN
169621668967341069697024 NaN
190393885986734821343232 NaN
213709911250252318375936 NaN
239881264725973301985280 NaN
269257615755357167026176 NaN
302231454903657293676544 NaN
339243337934682139394048 NaN
380787771973469642686464 NaN
427419822500504636751872 NaN
479762529451946603970560 NaN
538515231510714334052352 NaN
604462909807314587353088 NaN
678486675869364278788096 NaN
761575543946939285372928 NaN
854839645001009273503744 NaN
959525058903893207941120 NaN
1077030463021428668104704 NaN
1208925819614629174706176 NaN
1356973351738728557576192 NaN
1523151087893878570745856 NaN
1709679290002018547007488 NaN
1919050117807786415882240 NaN
2154060926042857336209408 NaN
2417851639229258349412352 NaN
2713946703477457115152384 NaN
3046302175787757141491712 NaN
3419358580004037094014976 NaN
3838100235615572831764480 NaN
4308121852085714672418816 NaN
4835703278458516698824704 NaN
5427893406954914230304768 NaN
6092604351575514282983424 NaN
6838717160008074188029952 NaN
7676200471231145663528960 NaN
8616243704171429344837632 NaN
9671406556917033397649408 NaN
10855786813909828460609536 NaN


==> Data/comparison_v_n_log_n_sq.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.0
2 0.0
2 0.0
2 0.0
3 1.23399
3 1.23399
4 1.66797
4 1.66797
5 1.58496
5 1.58496
6 1.38496
7 1.67706
8 2.85153
8 2.85153
10 3.152
11 3.27885
12 3.31439
14 3.47951
16 3.47009
17 3.39009
20 3.50879
22 6.05542
25 6.04086
28 5.96347
32 5.80136
35 5.72697
40 5.48097
45 5.19086
50 4.86398
57 7.52007
64 7.05368
71 6.55301
80 5.94963
90 5.29838
101 4.61076
114 3.87486
128 3.12692
143 2.36983
161 3.74189
181 2.07187
203 0.94
228 -0.20389
256 -1.34437
287 -3.30757
322 -4.48075
362 -5.63738
406 -7.61922
456 -9.16303
512 -10.6683
574 -13.3073
645 -14.78868
724 -17.48774
812 -18.92196
912 -21.65266
1024 -24.40604
1149 -29.14013
1290 -32.4335
1448 -34.11914
1625 -37.40432
1824 -40.69579
2048 -43.98881
2298 -45.53871
2580 -48.80184
2896 -52.05976
3250 -62.9478
3649 -66.73334
4096 -70.50481
4597 -74.26077
5160 -77.99903
5792 -81.71919
6501 -85.42106
7298 -89.10317
8192 -104.58612
9195 -108.7543
10321 -112.89793
11585 -117.01746
13003 -121.11396
14596 -125.18689
16384 -131.7302
18390 -135.76971
20642 -139.78773
23170 -163.20057
26007 -167.67533
29192 -172.12551
32768 -179.36191
36780 -183.77443
41285 -188.16518
46340 -195.36473
52015 -199.72206
58385 -206.89942
65536 -233.27276
73561 -241.16807
82570 -249.053
92681 -253.79418
104031 -261.65564
116771 -269.5077
131072 -274.20661
147123 -282.03794
165140 -317.28658
185363 -325.82725
208063 -330.92075
233543 -339.44067
262144 -347.95214
294246 -356.45567
330280 -364.95152
370727 -373.44011
416127 -381.92185
467087 -424.1129
524288 -433.29663
588493 -442.47351
660561 -451.64391
741455 -460.80823
832255 -469.96688
934175 -479.12018
1048576 -492.01202
1176986 -501.15642
1321122 -550.79522
1482910 -560.6387
1664510 -574.51132
1868350 -584.34671
2097152 -594.17817
2353973 -608.04114
2642245 -617.86601
2965820 -631.72364
3329021 -688.64556
3736700 -703.49052
4194304 -714.00822
4707947 -728.84845
5284491 -739.36114
5931641 -754.19725
6658042 -764.70562
7473400 -779.53818
8388608 -794.36924
9415894 -859.83108


==> Data/comparison_v_n_log_n_sq_smooth.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.0
2 0.0
2 0.0
2 0.0
3 1.13943
3 1.13943
4 1.24426
4 1.24426
5 1.26886
5 1.26886
6 1.25908
7 1.23482
8 3.22246
8 3.22246
10 3.50235
11 3.58791
12 3.64733
14 3.7079
16 3.71394
17 3.70262
20 3.63024
22 6.2031
25 6.20346
28 6.14895
32 6.01808
35 5.89013
40 5.64108
45 5.36544
50 5.0766
57 7.72665
64 7.2826
71 6.82155
80 6.22118
90 5.55937
101 4.84945
114 4.04324
128 3.21865
143 2.38526
161 3.73077
181 2.5001
203 1.2327
228 -0.10675
256 -1.49348
287 -2.90692
322 -4.37078
362 -5.8989
406 -7.19896
456 -9.19697
512 -11.23182
574 -13.27755
645 -15.4004
724 -17.53681
812 -19.68877
912 -21.89767
1024 -24.12993
1149 -29.73211
1290 -32.51372
1448 -35.32034
1625 -38.15121
1824 -41.0164
2048 -43.91889
2298 -46.83464
2580 -49.79521
2896 -52.78119
3250 -63.44467
3649 -67.02888
4096 -70.63886
4597 -74.27768
5160 -77.95586
5792 -81.67026
6501 -85.41956
7298 -89.21221
8192 -104.86719
9195 -109.28478
10321 -113.74532
11585 -118.2497
13003 -122.7963
14596 -127.39261
16384 -132.03553
18390 -136.72427
20642 -141.46292
23170 -163.13213
26007 -168.55282
29192 -174.02978
32768 -179.56456
36780 -185.1542
41285 -190.80457
46340 -196.51271
52015 -202.2825
58385 -208.11392
65536 -236.3222
73561 -242.9009
82570 -249.54934
92681 -256.26675
104031 -263.05535
116771 -269.91553
131072 -276.84848
147123 -283.854
165140 -318.45277
185363 -326.27344
208063 -334.17521
233543 -342.15869
262144 -350.22473
294246 -358.37343
330280 -366.60598
370727 -374.92283
416127 -383.32446
467087 -425.64322
524288 -434.93948
588493 -444.32842
660561 -453.8107
741455 -463.38682
832255 -473.05712
934175 -482.82212
1048576 -492.68213
1176986 -502.63748
1321122 -553.37047
1482910 -564.30308
1664510 -575.33904
1868350 -586.47878
2097152 -597.7225
2353973 -609.07051
2642245 -620.5231
2965820 -632.08052
3329021 -691.0025
3736700 -703.61344
4194304 -716.33715
4707947 -729.17381
5284491 -742.12363
5931641 -755.18682
6658042 -768.36352
7473400 -781.6539
8388608 -795.05808
9415894 -863.78165


==> Data/emp_m_w_n80_r40_v7_p2.txt <==
X Y
4 2.23000000000000
5 2.19000000000000
6 3.74000000000000
7 5.87000000000000
8 11.6600000000000
9 24.8900000000000
10 51.4300000000000


==> Data/emp_m_w_n80_r40_v7_p3.txt <==
X Y
4 2.72000000000000
5 3.71000000000000
6 5.41000000000000
7 8.67000000000000
8 15.3000000000000
9 33.9700000000000
10 63.9500000000000


==> Data/emp_num_codes_n80_r40_v7_p2.txt <==
X Y
4 0.700000000000000
5 0.670000000000000
6 0.880000000000000
7 0.980000000000000
8 1.00000000000000
9 1.00000000000000
10 1.00000000000000


==> Data/emp_num_codes_n80_r40_v7_p3.txt <==
X Y
4 0.750000000000000
5 0.790000000000000
6 0.890000000000000
7 0.980000000000000
8 1.00000000000000
9 1.00000000000000
10 1.00000000000000


==> Data/emp_num_iteration_n80_r40_v7_p2.txt <==
X Y
4 2.08833663986635
5 2.76510438269045
6 2.15447592373155
7 2.14339299110492
8 1.99521149241820
9 1.55738981467061
10 1.32608407373027


==> Data/emp_num_iteration_n80_r40_v7_p3.txt <==
X Y
4 2.16849181394340
5 1.82698456198045
6 1.65412290133157
7 1.37117784176608
8 1.21728545343883
9 1.07555794568432
10 1.02543068088597


==> Data/emp_wef_n_50_r_30_v_3.txt <==
X Y
0 1.00000000000000
1 7.67600000000000
2 30.4600000000000
3 83.8590000000000
4 181.113000000000
5 328.943000000000
6 526.622000000000
7 770.351000000000
8 1060.34100000000
9 1406.92500000000
10 1832.90700000000
11 2374.92700000000
12 3088.56100000000
13 4058.50000000000
14 5411.50300000000
15 7331.79200000000
16 10091.2460000000
17 14080.8640000000
18 19806.5080000000
19 27841.7390000000
20 38709.2150000000
21 52670.0590000000
22 69416.8820000000
23 87674.6960000000
24 104913.128000000
25 117516.261000000
26 121691.699000000
27 115034.577000000
28 98013.6670000000
29 74322.7980000000
30 49515.6830000000
31 28592.5000000000
32 14105.6340000000
33 5858.40200000000
34 2017.16200000000
35 564.770000000000
36 124.980000000000
37 21.0600000000000
38 2.60600000000000
39 0.229000000000000
40 0.0110000000000000
41 0.000000000000000
42 0.000000000000000
43 0.000000000000000
44 0.000000000000000
45 0.000000000000000
46 0.000000000000000
47 0.000000000000000
48 0.000000000000000
49 0.000000000000000
50 0.000000000000000


==> Data/emp_wef_n_50_r_30_v_5.txt <==
X Y
0 1.00000000000000
1 2.10000000000000
2 2.73800000000000
3 3.06600000000000
4 3.35500000000000
5 3.92200000000000
6 4.95800000000000
7 7.11300000000000
8 11.3570000000000
9 20.1920000000000
10 39.8350000000000
11 85.1720000000000
12 187.965000000000
13 425.720000000000
14 960.398000000000
15 2109.91900000000
16 4432.70000000000
17 8780.43800000000
18 16236.7980000000
19 27764.5810000000
20 43694.8880000000
21 63150.7240000000
22 83728.1710000000
23 101911.424000000
24 114077.955000000
25 117734.198000000
26 112331.157000000
27 99341.1260000000
28 81563.5290000000
29 62197.7680000000
30 44033.8040000000
31 28844.3550000000
32 17385.6940000000
33 9562.22200000000
34 4731.73000000000
35 2075.63900000000
36 791.127000000000
37 254.186000000000
38 66.7170000000000
39 13.8930000000000
40 2.11000000000000
41 0.242000000000000
42 0.0140000000000000
43 0.000000000000000
44 0.000000000000000
45 0.000000000000000
46 0.000000000000000
47 0.000000000000000
48 0.000000000000000
49 0.000000000000000
50 0.000000000000000


==> Data/emp_wef_n_50_r_35_v_3.txt <==
X Y
0 1.00000000000000
1 5.84400000000000
2 17.4780000000000
3 35.9020000000000
4 57.9040000000000
5 79.6950000000000
6 98.8110000000000
7 114.136000000000
8 125.936000000000
9 135.803000000000
10 145.655000000000
11 157.673000000000
12 174.297000000000
13 198.686000000000
14 234.521000000000
15 286.699000000000
16 363.324000000000
17 476.427000000000
18 640.752000000000
19 872.452000000000
20 1188.97000000000
21 1605.80900000000
22 2122.86000000000
23 2705.32500000000
24 3273.72300000000
25 3705.34200000000
26 3868.59400000000
27 3680.49000000000
28 3149.62000000000
29 2389.31700000000
30 1581.21200000000
31 897.666000000000
32 429.621000000000
33 169.876000000000
34 54.0450000000000
35 13.3670000000000
36 2.51700000000000
37 0.369000000000000
38 0.0400000000000000
39 0.00200000000000000
40 0.000000000000000
41 0.000000000000000
42 0.000000000000000
43 0.000000000000000
44 0.000000000000000
45 0.000000000000000
46 0.000000000000000
47 0.000000000000000
48 0.000000000000000
49 0.000000000000000
50 0.000000000000000


==> Data/emp_wef_n_50_r_35_v_5.txt <==
X Y
0 1.00000000000000
1 1.28400000000000
2 1.08200000000000
3 0.804000000000000
4 0.589000000000000
5 0.456000000000000
6 0.425000000000000
7 0.460000000000000
8 0.575000000000000
9 0.874000000000000
10 1.63100000000000
11 3.11500000000000
12 6.34700000000000
13 14.0360000000000
14 30.4280000000000
15 66.3280000000000
16 139.093000000000
17 273.367000000000
18 506.210000000000
19 867.371000000000
20 1370.23800000000
21 1981.97100000000
22 2626.15000000000
23 3189.90800000000
24 3566.79000000000
25 3673.28200000000
26 3502.79200000000
27 3098.96800000000
28 2546.14000000000
29 1946.23300000000
30 1378.14900000000
31 906.699000000000
32 547.266000000000
33 301.818000000000
34 149.081000000000
35 65.3540000000000
36 24.4820000000000
37 7.70000000000000
38 1.87600000000000
39 0.353000000000000
40 0.0400000000000000
41 0.00300000000000000
42 0.000000000000000
43 0.000000000000000
44 0.000000000000000
45 0.000000000000000
46 0.000000000000000
47 0.000000000000000
48 0.000000000000000
49 0.000000000000000
50 0.000000000000000


==> Data/emp_wef_n_50_r_40_v_3.txt <==
X Y
0 1.00000000000000
1 4.20700000000000
2 9.33800000000000
3 14.4970000000000
4 17.8240000000000
5 18.6980000000000
6 17.9300000000000
7 16.4000000000000
8 14.3620000000000
9 12.3090000000000
10 10.6630000000000
11 9.61800000000000
12 9.14300000000000
13 9.12900000000000
14 9.73000000000000
15 11.0020000000000
16 13.0310000000000
17 16.1350000000000
18 20.6890000000000
19 26.9610000000000
20 35.6490000000000
21 47.5360000000000
22 62.7680000000000
23 80.5700000000000
24 99.0580000000000
25 114.898000000000
26 122.597000000000
27 118.496000000000
28 101.737000000000
29 76.1300000000000
30 49.2800000000000
31 27.1440000000000
32 12.7210000000000
33 5.10700000000000
34 1.67700000000000
35 0.432000000000000
36 0.0830000000000000
37 0.0110000000000000
38 0.000000000000000
39 0.000000000000000
40 0.000000000000000
41 0.000000000000000
42 0.000000000000000
43 0.000000000000000
44 0.000000000000000
45 0.000000000000000
46 0.000000000000000
47 0.000000000000000
48 0.000000000000000
49 0.000000000000000
50 0.000000000000000


==> Data/emp_wef_n_50_r_40_v_5.txt <==
X Y
0 1.00000000000000
1 0.727000000000000
2 0.347000000000000
3 0.156000000000000
4 0.0700000000000000
5 0.0440000000000000
6 0.0330000000000000
7 0.0480000000000000
8 0.0450000000000000
9 0.0380000000000000
10 0.0630000000000000
11 0.103000000000000
12 0.189000000000000
13 0.453000000000000
14 0.937000000000000
15 2.07900000000000
16 4.25500000000000
17 8.29400000000000
18 15.7720000000000
19 27.1830000000000
20 42.7040000000000
21 61.8470000000000
22 81.9980000000000
23 99.7790000000000
24 111.487000000000
25 115.378000000000
26 109.261000000000
27 96.5080000000000
28 79.4180000000000
29 60.7080000000000
30 43.1040000000000
31 28.4630000000000
32 17.3850000000000
33 9.46100000000000
34 4.65500000000000
35 2.00400000000000
36 0.741000000000000
37 0.250000000000000
38 0.0700000000000000
39 0.0130000000000000
40 0.00200000000000000
41 0.000000000000000
42 0.000000000000000
43 0.000000000000000
44 0.000000000000000
45 0.000000000000000
46 0.000000000000000
47 0.000000000000000
48 0.000000000000000
49 0.000000000000000
50 0.000000000000000


==> Data/emp_wef_n_50_r_40_v_7.txt <==
X Y
0 1.00000000000000
1 0.154000000000000
2 0.0180000000000000
3 0.00200000000000000
4 0.00300000000000000
5 0.000000000000000
6 0.000000000000000
7 0.00100000000000000
8 0.00100000000000000
9 0.00400000000000000
10 0.0110000000000000
11 0.0430000000000000
12 0.119000000000000
13 0.325000000000000
14 0.825000000000000
15 2.07700000000000
16 4.42500000000000
17 9.01500000000000
18 16.4690000000000
19 27.9530000000000
20 43.0660000000000
21 60.9390000000000
22 80.6670000000000
23 98.5910000000000
24 110.914000000000
25 114.822000000000
26 110.293000000000
27 98.1930000000000
28 80.4380000000000
29 61.2490000000000
30 42.6860000000000
31 27.2990000000000
32 16.4490000000000
33 8.91500000000000
34 4.59100000000000
35 2.07300000000000
36 0.940000000000000
37 0.319000000000000
38 0.104000000000000
39 0.0240000000000000
40 0.00500000000000000
41 0.00200000000000000
42 0.000000000000000
43 0.000000000000000
44 0.000000000000000
45 0.000000000000000
46 0.000000000000000
47 0.000000000000000
48 0.000000000000000
49 0.000000000000000
50 0.000000000000000


==> Data/n_1000_r_500_rnd.txt <==
X Y
2 -481.069874847546
3 -472.691941342929
4 -464.730491648531
5 -457.092417811350
6 -449.718827596641
7 -442.569080477136
8 -435.613430569608
9 -428.829159260663
10 -422.198346108364
11 -415.706493012034
12 -409.341628801996
13 -403.093701288553
14 -396.954149936154
15 -390.915596695384
16 -384.971616781041
17 -379.116565116952
18 -373.345442512054
19 -367.653790811182
20 -362.037609579851
21 -356.493289063627
22 -351.017555632660
23 -345.607426933765
24 -340.260174682518
25 -334.973293534730
26 -329.744474844234
27 -324.571584384315
28 -319.452643311591
29 -314.385811803113
30 -309.369374913303
31 -304.401730286615
32 -299.481377431200
33 -294.606908313284
34 -289.776999075057
35 -284.990402713166
36 -280.245942582453
37 -275.542506611852
38 -270.879042137452
39 -266.254551272545
40 -261.668086746658
41 -257.118748155668
42 -252.605678573428
43 -248.128061482394
44 -243.685117986546
45 -239.276104274895
46 -234.900309308029
47 -230.557052703701
48 -226.245682800512
49 -221.965574881319
50 -217.716129540233
51 -213.496771178986
52 -209.306946620106
53 -205.146123825771
54 -201.013790712466
55 -196.909454052652
56 -192.832638455601
57 -188.782885420404
58 -184.759752454856
59 -180.762812254605
60 -176.791651937485
61 -172.845872328483
62 -168.925087291216
63 -165.028923102201
64 -161.157017864542
65 -157.309020957987
66 -153.484592522570
67 -149.683402973318
68 -145.905132543717
69 -142.149470855841
70 -138.416116515227
71 -134.704776728736
72 -131.015166943796
73 -127.347010507548
74 -123.700038344552
75 -120.073988651787
76 -116.468606609827
77 -112.883644109106
78 -109.318859490323
79 -105.774017298070
80 -102.248888046866
81 -98.7432479988066
82 -95.2568789521357
83 -91.7895680400688
84 -88.3411075392525
85 -84.9112946872933
86 -81.4999315088239
87 -78.1068246496146
88 -74.7317852182677
89 -71.3746286350693
90 -68.0351744875970
91 -64.7132463927096
92 -61.4086718645725
93 -58.1212821883896
94 -54.8509122995387
95 -51.5974006678234
96 -48.3605891865740
97 -45.1403230663460
98 -41.9364507329803
99 -38.7488237298045
100 -35.5772966237657
101 -32.4217269153005
102 -29.2819749517575
103 -26.1579038441996
104 -23.0493793874214
105 -19.9562699830300
106 -16.8784465654415
107 -13.8157825306594
108 -10.7681536677016
109 -7.73543809255824
110 -4.71751618456096
111 -1.71427052505732
112 1.27441416171484
113 4.24865106564977
114 7.20855134578608
115 10.1542241833967
116 13.0857768332395
117 16.0033146730475
118 18.9069412513342
119 21.7967583335837
120 24.6728659468956
121 27.5353624231457
122 30.3843444407262
123 33.2199070649224
124 36.0421437869802
125 38.8511465619193
126 41.6470058451390
127 44.4298106278675
128 47.1996484714970
129 49.9566055408505
130 52.7007666364210
131 55.4322152256196
132 58.1510334730756
133 60.8573022700189
134 63.5511012627829
135 66.2325088804588
136 68.9016023617326
137 71.5584577809356
138 74.2031500733364
139 76.8357530597019
140 79.4563394701538
141 82.0649809673445
142 84.6617481689782
143 87.2467106696994
144 89.8199370623696
145 92.3814949587558
146 94.9314510096490
147 97.4698709244332
148 99.9968194901224
149 102.512360589886
150 105.016557221076
151 107.509471512776
152 109.991164742886
153 112.461697354756
154 114.921128973394
155 117.369518421239
156 119.806923733547
157 122.233402173362
158 124.649010246127
159 127.053803713909
160 129.447837609277
161 131.831166248828
162 134.203843246384
163 136.565921525852
164 138.917453333784
165 141.258490251619
166 143.589083207634
167 145.909282488604
168 148.219137751191
169 150.518698033050
170 152.808011763683
171 155.087126775031
172 157.356090311825
173 159.614949041687
174 161.863749065010
175 164.102535924597
176 166.331354615093
177 168.550249592193
178 170.759264781648
179 172.958443588066
180 175.147828903514
181 177.327463115936
182 179.497388117378
183 181.657645312036
184 183.808275624125
185 185.949319505580
186 188.080816943590
187 190.202807467969
188 192.315330158366
189 194.418423651330
190 196.512126147217
191 198.596475416953
192 200.671508808662
193 202.737263254146
194 204.793775275236
195 206.841080990015
196 208.879216118901
197 210.908215990624
198 212.928115548062
199 214.938949353973
200 216.940751596607
201 218.933556095203
202 220.917396305379
203 222.892305324416
204 224.858315896435
205 226.815460417473
206 228.763770940462
207 230.703279180105
208 232.634016517668
209 234.556014005667
210 236.469302372474
211 238.373912026831
212 240.269873062281


==> Data/n_1000_r_500_v_13.txt <==
X Y
2 0.158226286575076
3 -0.689993386385421
4 -1.84736654636426
5 -3.22023572620597
6 -4.74920006491020
7 -6.39315190791690
8 -8.12192029971297
9 -9.91240410906903
10 -11.7463433720402
11 -13.6089438438095
12 -15.4879819100087
13 -17.3731968958877
14 -19.2558639385211
15 -21.1284849541051
16 -22.9845594882380
17 -24.8184111696338
18 -26.6250538317721
19 -28.4000865461391
20 -30.1396101266843
21 -31.8401598466862
22 -33.4986505793032
23 -35.1123315851508
24 -36.6787488804629
25 -38.1957136264643
26 -39.6612753483333
27 -41.0736990626699
28 -42.4314455940243
29 -43.7331545131247
30 -44.9776292454458
31 -46.1638239881284
32 -47.2908321427753
33 -48.3578760261862
34 -49.3642976642560
35 -50.3095505086419
36 -51.1931919434361
37 -52.0148764713784
38 -52.7743494873067
39 -53.4714415613807
40 -54.1060631668183
41 -54.6781997969811
42 -55.1879074250084
43 -55.6353082662078
44 -56.0205868092327
45 -56.3439860870218
46 -56.6058041626036
47 -56.8063908083807
48 -56.9461443604848
49 -57.0255087323299
50 -57.0449705736312
51 -57.0050565630105
52 -56.9063308238835
53 -56.7493924546597
54 -56.5348731654574
55 -56.2634350145132
56 -55.9357682383240
57 -55.5525891702850
58 -55.1146382432141
59 -54.6226780716934
60 -54.0774916106092
61 -53.4798803866778
62 -52.8306628000714
63 -52.1306724935484
64 -51.3807567867382
65 -50.5817751734366
66 -49.7345978799448
67 -48.8401044826292
68 -47.8991825830100
69 -46.9127265387890
70 -45.8816362493102
71 -44.8068159940224
72 -43.6891733225775
73 -42.5296179952363
74 -41.3290609723031
75 -40.0884134513413
76 -38.8085859509430
77 -37.4904874398594
78 -36.1350245102964
79 -34.7431005942219
80 -33.3156152215109
81 -31.8534633187934
82 -30.3575345478590
83 -28.8287126824869
84 -27.2678750225813
85 -25.6758918444888
86 -24.0536258863897
87 -22.4019318676619
88 -20.7216560411186
89 -19.0136357770356
90 -17.2786991778889
91 -15.5176647227392
92 -13.7313409401987
93 -11.9205261089445
94 -10.0860079847448
95 -8.22856355297267
96 -6.34895880561783
97 -4.44794854179503
98 -2.52627619078714
99 -0.584673656665757
100 1.37613881644859
101 3.35545275939819
102 5.35257157417908
103 7.36681061217826
104 9.39749723532418
105 11.4439708609847
106 13.5055829914239
107 15.5816972286195
108 17.6716892752086
109 19.7749469223115
110 21.8908700249667
111 24.0188704658793
112 26.1583721081663
113 28.3088107377661
114 30.4696339961437
115 32.6403013039183
116 34.8202837760007
117 37.0090641288214
118 39.2061365801998
119 41.4110067423830
120 43.6231915087733
121 45.8422189348263
122 48.0676281135950
123 50.2989690463705
124 52.5358025088477
125 54.7776999132333
126 57.0242431666838
127 59.2750245264558
128 61.5296464521238
129 63.7877214552068
130 66.0488719465296
131 68.3127300816269
132 70.5789376044845
133 72.8471456898918
134 75.1170147846740
135 77.3882144480474
136 79.6604231913398
137 81.9333283172894
138 84.2066257591385
139 86.4800199197189
140 88.7532235107067
141 91.0259573922285
142 93.2979504129781
143 95.5689392509975
144 97.8386682552600
145 100.106889288194
146 102.373361569268
147 104.637851519752
148 106.900132608752
149 109.159985200646
150 111.417196403958
151 113.671559921816
152 115.922875904019
153 118.170950800806
154 120.415597218390
155 122.656633776308
156 124.893884966635
157 127.127181015118
158 129.356357744262
159 131.581256438409
160 133.801723710834
161 136.017611372894
162 138.228776305247
163 140.435080331161
164 142.636390091921
165 144.832576924365
166 147.023516740535
167 149.209089909460
168 151.389181141074
169 153.563679372266
170 155.732477655054
171 157.895473046896
172 160.052566503105
173 162.203662771382
174 164.348670288440
175 166.487501078719
176 168.620070655162
177 170.746297922057
178 172.866105079902
179 174.979417532299
180 177.086163794845
181 179.186275405988
182 181.279686839861
183 183.366335421026
184 185.446161241146
185 187.519107077526
186 189.585118313531
187 191.644142860827
188 193.696131083434
189 195.741035723563
190 197.778811829214
191 199.809416683491
192 201.832809735632
193 203.848952533702
194 205.857808658943
195 207.859343661734
196 209.853524999148
197 211.840321974069
198 213.819705675843
199 215.791648922440
200 217.756126204091
201 219.713113628383
202 221.662588866766
203 223.604531102468
204 225.538920979775
205 227.465740554647
206 229.384973246660
207 231.296603792222
208 233.200618199065
209 235.097003701956
210 236.985748719633
211 238.866842812914
212 240.740276643961


==> Data/n_1000_r_500_v_17.txt <==
X Y
2 -5.61581100694006
3 -9.22368715242794
4 -13.0553381412557
5 -17.0168598438316
6 -21.0486908716338
7 -25.1096498470327
8 -29.1695793135847
9 -33.2054790238619
10 -37.1992771881236
11 -41.1364546745463
12 -45.0051493127073
13 -48.7955473412347
14 -52.4994551687596
15 -56.1099889855856
16 -59.6213440206649
17 -63.0286191723444
18 -66.3276810866100
19 -69.5150569368606
20 -72.5878484762852
21 -75.5436621164252
22 -78.3805512564738
23 -81.0969681006547
24 -83.6917229118910
25 -86.1639491575498
26 -88.5130733712070
27 -90.7387888251855
28 -92.8410323104218
29 -94.8199634723431
30 -96.6759462673695
31 -98.4095321938412
32 -100.021445020412
33 -101.512566789102
34 -102.883924912892
35 -104.136680221591
36 -105.272115836675
37 -106.291626777462
38 -107.196710218335
39 -107.988956330834
40 -108.670039655757
41 -109.241710959682
42 -109.705789537770
43 -110.064155930858
44 -110.318745029726
45 -110.471539543515
46 -110.524563812476
47 -110.479877947883
48 -110.339572284085
49 -110.105762129342
50 -109.780582803484
51 -109.366184951498
52 -108.864730123024
53 -108.278386608384
54 -107.609325522329
55 -106.859717127058
56 -106.031727386398
57 -105.127514743273
58 -104.149227112742
59 -103.098999083064
60 -101.978949317342
61 -100.791178148361
62 -99.5377653593554
63 -98.2207681434740
64 -96.8422192347821
65 -95.4041252037215
66 -93.9084649100051
67 -92.3571881060057
68 -90.7522141837880
69 -89.0954310590254
70 -87.3886941851478
71 -85.6338256911865
72 -83.8326136369026
73 -81.9868113789200
74 -80.0981370417324
75 -78.1682730876012
76 -76.1988659795211
77 -74.1915259315953
78 -72.1478267413392
79 -70.0693056985998
80 -67.9574635659622
81 -65.8137646257009
82 -63.6396367885120
83 -61.4364717594563
84 -59.2056252567241
85 -56.9484172790249
86 -54.6661324175858
87 -52.3600202089314
88 -50.0312955247940
89 -47.6811389956927
90 -45.3106974648827
91 -42.9210844695557
92 -40.5133807463456
93 -38.0886347583433
94 -35.6478632410019
95 -33.1920517644492
96 -30.7221553098926
97 -28.2390988579303
98 -25.7437779867328
99 -23.2370594781834
100 -20.7197819302096
101 -18.1927563736344
102 -15.6567668920306
103 -13.1125712431365
104 -10.5609014805261
105 -8.00246457431535
106 -5.43794302978978
107 -2.86799550292005
108 -0.293257411840159
109 2.28565845658096
110 4.86816134584120
111 7.45368193529191
112 10.0416717526386
113 12.6316025940279
114 15.2229659522280
115 17.8152724533533
116 20.4080513025285
117 23.0008497388422
118 25.5932324998809
119 28.1847812961126
120 30.7750942953190
121 33.3637856172654
122 35.9504848387444
123 38.5348365090997
124 41.1164996763189
125 43.6951474237335
126 46.2704664173632
127 48.8421564638983
128 51.4099300793065
129 53.9735120680229
130 56.5326391126662
131 59.0870593742054
132 61.6365321024975
133 64.1808272570829
134 66.7197251381368
135 69.2530160274428
136 71.7804998392644
137 74.3019857809621
138 76.8172920232180
139 79.3262453797027
140 81.8286809960247
141 84.3244420478048
142 86.8133794476898
143 89.2953515611454
144 91.7702239308419
145 94.2378690094648
146 96.6981659007567
147 99.1510001086220
148 101.596263294105
149 104.033853040061
150 106.463672623341
151 108.885630794305
152 111.299641563490
153 113.705623995241
154 116.103502008148
155 118.493204182086
156 120.874663571711
157 123.247817526221
158 125.612607515220
159 127.968978960518
160 130.316881073696
161 132.656266699284
162 134.987092163380
163 137.309317127565
164 139.622904447955
165 141.927820039235
166 144.224032743534
167 146.511514203990
168 148.790238742877
169 151.060183244128
170 153.321327040149
171 155.573651802774
172 157.817141438226
173 160.051781985984
174 162.277561521397
175 164.494470061954
176 166.702499477079
177 168.901643401336
178 171.091897150942
179 173.273257643467
180 175.445723320624
181 177.609294074048
182 179.763971173950
183 181.909757200575
184 184.046655978332
185 186.174672512550
186 188.293812928724
187 190.404084414203
188 192.505495162212
189 194.598054318136
190 196.681771927984
191 198.756658888962
192 200.822726902064
193 202.879988426638
194 204.928456636821
195 206.968145379803
196 208.999069135850
197 211.021242979998
198 213.034682545399
199 215.039403988214
200 217.035423954031
201 219.022759545730
202 221.001428292750
203 222.971448121705
204 224.932837328293
205 226.885614550461
206 228.829798742758
207 230.765409151858
208 232.692465293177
209 234.610986928570
210 236.520994045050
211 238.422506834490
212 240.315545674276


==> Data/n_1000_r_500_v_5.txt <==
X Y
2 11.7095142438287
3 16.4936597365162
4 20.8724393525869
5 24.9390403786384
6 28.7524340515383
7 32.3533395565155
8 35.7715810778752
9 39.0299551604272
10 42.1464597950570
11 45.1356702360699
12 48.0096343985743
13 50.7784807965919
14 53.4508458559581
15 56.0341830693820
16 58.5349922053988
17 60.9589928505670
18 63.3112582204051
19 65.5963199956020
20 67.8182516242485
21 69.9807353494669
22 72.0871167519058
23 74.1404495846888
24 76.1435329683670
25 78.0989425065182
26 80.0090565150596
27 81.8760782879482
28 83.7020551204636
29 85.4888946593185
30 87.2383790329684
31 88.9521771262517
32 90.6318552940865
33 92.2788867545013
34 93.8946598582276
35 95.4804853977578
36 97.0376030912251
37 98.5671873542077
38 100.070352454450
39 101.548157129688
40 103.001608736574
41 104.431666988636
42 105.839247332804
43 107.225224007065
44 108.590432815920
45 109.935673655379
46 111.261712815043
47 112.569285081257
48 113.859095662317
49 115.131821954073
50 116.388115162090
51 117.628601794585
52 118.853885038704
53 120.064546031275
54 121.261145033921
55 122.444222521317
56 123.614300190456
57 124.771881897913
58 125.917454531405
59 127.051488821276
60 128.174440096973
61 129.286748993088
62 130.388842109074
63 131.481132626378
64 132.564020886344
65 133.637894931963
66 134.703131016244
67 135.760094079731
68 136.809138199482
69 137.850607011600
70 138.884834109245
71 139.912143417893
72 140.932849549429
73 141.947258136585
74 142.955666149049
75 143.958362192517
76 144.955626791819
77 145.947732659192
78 146.934944948671
79 147.917521497499
80 148.895713055392
81 149.869763502437
82 150.839910056327
83 151.806383469609
84 152.769408217550
85 153.729202677206
86 154.685979298207
87 155.639944765776
88 156.591300156425
89 157.540241086765
90 158.486957855831
91 159.431635581303
92 160.374454329949
93 161.315589242653
94 162.255210654299
95 163.193484208823
96 164.130570969685
97 165.066627526023
98 166.001806094719
99 166.936254618598
100 167.870116860975
101 168.803532496734
102 169.736637200135
103 170.669562729514
104 171.602437009037
105 172.535384207669
106 173.468524815496
107 174.401975717537
108 175.335850265175
109 176.270258345329
110 177.205306447475
111 178.141097728637
112 179.077732076428
113 180.015306170260
114 180.953913540803
115 181.893644627768
116 182.834586836124
117 183.776824590788
118 184.720439389896
119 185.665509856700
120 186.612111790165
121 187.560318214324
122 188.510199426457
123 189.461823044134
124 190.415254051192
125 191.370554842685
126 192.327785268845
127 193.287002678126
128 194.248261959342
129 195.211615582953
130 196.177113641547
131 197.144803889529
132 198.114731782072
133 199.086940513353
134 200.061471054101
135 201.038362188501
136 202.017650550456
137 202.999370659260
138 203.983554954686
139 204.970233831521
140 205.959435673571
141 206.951186887152
142 207.945511934086
143 208.942433364229
144 209.941971847539
145 210.944146205704
146 211.948973443345
147 212.956468778816
148 213.966645674595
149 214.979515867307
150 215.995089397371
151 217.013374638283
152 218.034378325564
153 219.058105585359
154 220.084559962716
155 221.113743449546
156 222.145656512270
157 223.180298119173
158 224.217665767455
159 225.257755510000
160 226.300561981872
161 227.346078426523
162 228.394296721746
163 229.445207405364
164 230.498799700659
165 231.555061541551
166 232.613979597531
167 233.675539298346
168 234.739724858455
169 235.806519301238
170 236.875904482980
171 237.947861116624
172 239.022368795295
173 240.099406015610
174 241.178950200753
175 242.260977723343
176 243.345463928081
177 244.432383154183
178 245.521708757596
179 246.613413133012
180 247.707467735663
181 248.803843102913
182 249.902508875641
183 251.003433819417
184 252.106585845475
185 253.211932031483
186 254.319438642101
187 255.429071149354
188 256.540794252778
189 257.654571899394
190 258.770367303453
191 259.888142966001
192 261.007860694235
193 262.129481620663
194 263.252966222058
195 264.378274338223
196 265.505365190550
197 266.634197400386
198 267.764729007193
199 268.896917486521
200 270.030719767771
201 271.166092251769
202 272.302990828144
203 273.441370892495
204 274.581187363380
205 275.722394699091
206 276.864946914243
207 278.008797596162
208 279.153899921075
209 280.300206670106
210 281.447670245079
211 282.596242684111
212 283.745875677032


==> Data/n_1000_r_500_v_9.txt <==
X Y
2 5.93346614009892
3 7.88293406972651
4 9.46288138136687
5 10.7666966097397
6 11.8535444969747
7 12.7643298440946
8 13.5290544194737
9 14.1706841825646
10 14.7073782365100
11 15.1538645174674
12 15.5223350690911
13 15.8230538630413
14 16.0647839997553
15 16.2550967570186
16 16.4006006982279
17 16.5071151198494
18 16.5798037737164
19 16.6232796208348
20 16.6416880575763
21 16.6387738737536
22 16.6179357321604
23 16.5822709472671
24 16.5346126307140
25 16.4775607643338
26 16.4135083938390
27 16.3446638659176
28 16.2730698299842
29 16.2006195738773
30 16.1290711469045
31 16.0600596343969
32 15.9951078785041
33 15.9356358855150
34 15.8829691169213
35 15.8383458271068
36 15.8029235829939
37 15.7777850787054
38 15.7639433401858
39 15.7623463999054
40 15.7738815095811
41 15.7993789487502
42 15.8396154786607
43 15.8953174839205
44 15.9671638384820
45 16.0557885275725
46 16.1617830529919
47 16.2856986456379
48 16.4280483060700
49 16.5893086913372
50 16.7699218640436
51 16.9702969177176
52 17.1908114908715
53 17.4318131807096
54 17.6936208661750
55 17.9765259489459
56 18.2807935200260
57 18.6066634587384
58 18.9543514702049
59 19.3240500667286
60 19.7159294979449
61 20.1301386340860
62 20.5668058062624
63 21.0260396072729
64 21.5079296560865
65 22.0125473288405
66 22.5399464589096
67 23.0901640083517
68 23.6632207128128
69 24.2591217017693
70 24.8778570958094
71 25.5194025824928
72 26.1837199721751
73 26.8707577350669
74 27.5804515206604
75 28.3127246605685
76 29.0674886557129
77 29.8446436487142
78 30.6440788822645
79 31.4656731441801
80 32.3092951997834
81 33.1748042121934
82 34.0620501510539
83 34.9708741901918
84 35.9011090946379
85 36.8525795974188
86 37.8251027664911
87 38.8184883621468
88 39.8325391852091
89 40.8670514162941
90 41.9218149464036
91 42.9966136990885
92 44.0912259444024
93 45.2054246048552
94 46.3389775535489
95 47.4916479046807
96 48.6631942965732
97 49.8533711673858
98 51.0619290236567
99 52.2886147018054
100 53.5331716227305
101 54.7953400396217
102 56.0748572791036
103 57.3714579758253
104 58.6848743005978
105 60.0148361821904
106 61.3610715228788
107 62.7233064078469
108 64.1012653085363
109 65.4946712800361
110 66.9032461526059
111 68.3267107174167
112 69.7647849066088
113 71.2171879677403
114 72.6836386327286
115 74.1638552813588
116 75.6575560994516
117 77.1644592317746
118 78.6842829297853
119 80.2167456942835
120 81.7615664130699
121 83.3184644936860
122 84.8871599913253
123 86.4673737320015
124 88.0588274310589
125 89.6612438071060
126 91.2743466914660
127 92.8978611332241
128 94.5315134999568
129 96.1750315742323
130 97.8281446459659
131 99.4905836007152
132 101.162081004001
133 102.842371181741
134 104.531190296876
135 106.228276422282
136 107.933369610046
137 109.646211957188
138 111.366547667925
139 113.094123112543
140 114.828686882978
141 116.569989845171
142 118.317785188294
143 120.071828470922
144 121.831877664226
145 123.597693192277
146 125.369037969534
147 127.145677435599
148 128.927379587307
149 130.713915008241
150 132.505056895737
151 134.300581085461
152 136.100266073623
153 137.903893036919
154 139.711245850240
155 141.522111102266
156 143.336278108964
157 145.153538925095
158 146.973688353788
159 148.796523954234
160 150.621846047586
161 152.449457721114
162 154.279164830684
163 156.110776001624
164 157.944102628028
165 159.778958870576
166 161.615161652905
167 163.452530656606
168 165.290888314895
169 167.130059805012
170 168.969873039404
171 170.810158655741
172 172.650750005818
173 174.491483143394
174 176.332196811008
175 178.172732425836
176 180.012934064611
177 181.852648447675
178 183.691724922188
179 185.530015444551
180 187.367374562069
181 189.203659393911
182 191.038729611391
183 192.872447417615
184 194.704677526533
185 196.535287141431
186 198.364145932882
187 200.191126016225
188 202.016101928557
189 203.838950605322
190 205.659551356475
191 207.477785842296
192 209.293538048852
193 211.106694263149
194 212.917143047998
195 214.724775216618
196 216.529483807002
197 218.331164056076
198 220.129713373665
199 221.925031316294
200 223.717019560842
201 225.505581878076
202 227.290624106077
203 229.072054123583
204 230.849781823267
205 232.623719084962
206 234.393779748855
207 236.159879588674
208 237.921936284863
209 239.679869397779
210 241.433600340919
211 243.183052354189
212 244.928150477229


==> Data/n_5000_r_2500_v_5.txt <==
X Y
2 16.3602213760833
3 23.4581941325181
4 30.1430165949339
5 36.5078012841993
6 42.6114450034920
7 48.4945928490632
8 54.1869952736658
9 59.7113754607510
10 65.0856584228341
11 70.3243468316775
12 75.4394164285440
13 80.4409239752028
14 85.3374345797537
15 90.1363308646291
16 94.8440421885011
17 99.4662182014575
18 104.007862668912
19 108.473438320802
20 112.866950166799
21 117.192012536924
22 121.451903637005
23 125.649610396589
24 129.787865676829
25 133.869179399004
26 137.895864786719
27 141.870060644467
28 145.793750393736
29 149.668778435899
30 153.496864295265
31 157.279614906407
32 161.018535340489
33 164.715038210877
34 168.370451955233
35 171.986028157029
36 175.562948041776
37 179.102328261135
38 182.605226059835
39 186.072643905617
40 189.505533650188
41 192.904800279107
42 196.271305300134
43 199.605869812607
44 202.909277294502
45 206.182276138914
46 209.425581967510
47 212.639879744929
48 215.825825715081
49 218.984049177737
50 222.115154121521
51 225.219720727529
52 228.298306756147
53 231.351448828188
54 234.379663610223
55 237.383448912904
56 240.363284710117
57 243.319634085968
58 246.252944115888
59 249.163646687473
60 252.052159266140
61 254.918885610153
62 257.764216439138
63 260.588530059801
64 263.392192952231
65 266.175560319836
66 268.938976605694
67 271.682775977830
68 274.407282785747
69 277.112811990285
70 279.799669568739
71 282.468152896986
72 285.118551110238
73 287.751145443879
74 290.366209555760
75 292.964009831182
76 295.544805671719
77 298.108849768934
78 300.656388363978
79 303.187661493938
80 305.702903225814
81 308.202341878841
82 310.686200235922
83 313.154695744792
84 315.608040709552
85 318.046442473125
86 320.470103591191
87 322.879221998064
88 325.273991164986
89 327.654600251272
90 330.021234248690
91 332.374074119467
92 334.713296928253
93 337.039075968384
94 339.351580882735
95 341.650977779466
96 343.937429342905
97 346.211094939851
98 348.472130721502
99 350.720689721243
100 352.956921948513
101 355.180974478922
102 357.392991540822
103 359.593114598501
104 361.781482432151
105 363.958231214793
106 366.123494586256
107 368.277403724408
108 370.420087413712
109 372.551672111265
110 374.672282010420
111 376.782039102109
112 378.881063233956
113 380.969472167298
114 383.047381632190
115 385.114905380482
116 387.172155237074
117 389.219241149393
118 391.256271235191
119 393.283351828733
120 395.300587525437
121 397.308081225022
122 399.305934173247
123 401.294246002283
124 403.273114769772
125 405.242636996634
126 407.202907703671
127 409.154020447005
128 411.096067352413
129 413.029139148586
130 414.953325199365
131 416.868713534979
132 418.775390882343
133 420.673442694438
134 422.562953178805
135 424.444005325194
136 426.316680932402
137 428.181060634310
138 430.037223925179
139 431.885249184199
140 433.725213699346
141 435.557193690554
142 437.381264332226
143 439.197499775124
144 441.005973167642
145 442.806756676484
146 444.599921506785
147 446.385537921673
148 448.163675261306
149 449.934401961388
150 451.697785571194
151 453.453892771122
152 455.202789389766
153 456.944540420553
154 458.679210037940
155 460.406861613193
156 462.127557729762
157 463.841360198258
158 465.548330071049
159 467.248527656497
160 468.942012532819
161 470.628843561623
162 472.309078901092
163 473.982776018851
164 475.649991704517
165 477.310782081945
166 478.965202621173
167 480.613308150085
168 482.255152865789
169 483.890790345731
170 485.520273558546
171 487.143654874645
172 488.760986076562
173 490.372318369065
174 491.977702389023
175 493.577188215051
176 495.170825376938
177 496.758662864857
178 498.340749138369
179 499.917132135222
180 501.487859279954
181 503.052977492315
182 504.612533195483
183 506.166572324116
184 507.715140332227
185 509.258282200876
186 510.796042445711
187 512.328465124333
188 513.855593843517
189 515.377471766266
190 516.894141618724
191 518.405645696945
192 519.912025873515
193 521.413323604032
194 522.909579933468
195 524.400835502384
196 525.887130553019
197 527.368504935267
198 528.844998112518
199 530.316649167389
200 531.783496807337
201 533.245579370166
202 534.702934829407
203 536.155600799619
204 537.603614541555
205 539.047012967249
206 540.485832644999
207 541.920109804240
208 543.349880340346
209 544.775179819313
210 546.196043482376
211 547.612506250526
212 549.024602728938
213 550.432367211323
214 551.835833684199
215 553.235035831074
216 554.630007036556
217 556.020780390391
218 557.407388691415
219 558.789864451446
220 560.168239899096
221 561.542546983517
222 562.912817378078
223 564.279082483979
224 565.641373433794
225 566.999721094955
226 568.354156073174
227 569.704708715801
228 571.051409115127
229 572.394287111625
230 573.733372297135
231 575.068694017999
232 576.400281378132
233 577.728163242046
234 579.052368237824
235 580.372924760036
236 581.689860972609
237 583.003204811652
238 584.312983988229
239 585.619225991079
240 586.921958089305
241 588.221207335008
242 589.517000565877
243 590.809364407739
244 592.098325277068
245 593.383909383448
246 594.666142732003
247 595.945051125776
248 597.220660168084
249 598.492995264820
250 599.762081626728
251 601.027944271643
252 602.290608026680
253 603.550097530408
254 604.806437234976
255 606.059651408210
256 607.309764135677
257 608.556799322716
258 609.800780696436
259 611.041731807687
260 612.279676032996
261 613.514636576470
262 614.746636471686
263 615.975698583530
264 617.201845610021
265 618.425100084106
266 619.645484375427
267 620.863020692057
268 622.077731082217
269 623.289637435963
270 624.498761486846
271 625.705124813552
272 626.908748841515
273 628.109654844509
274 629.307863946207
275 630.503397121733
276 631.696275199177
277 632.886518861094
278 634.074148645982
279 635.259184949738
280 636.441648027089
281 637.621557993009
282 638.798934824113
283 639.973798360025
284 641.146168304738
285 642.316064227945
286 643.483505566362
287 644.648511625014
288 645.811101578522
289 646.971294472364
290 648.129109224118
291 649.284564624686
292 650.437679339508
293 651.588471909751
294 652.736960753487
295 653.883164166857
296 655.027100325208
297 656.168787284228
298 657.308242981059
299 658.445485235392
300 659.580531750555
301 660.713400114580
302 661.844107801259
303 662.972672171184
304 664.099110472776
305 665.223439843296
306 666.345677309845
307 667.465839790354
308 668.583944094557
309 669.700006924949
310 670.814044877735
311 671.926074443776
312 673.036112009498
313 674.144173857813
314 675.250276169024
315 676.354435021701
316 677.456666393575
317 678.556986162387
318 679.655410106757
319 680.751953907022
320 681.846633146074
321 682.939463310176
322 684.030459789786
323 685.119637880353
324 686.207012783108
325 687.292599605853
326 688.376413363730
327 689.458468979987
328 690.538781286734
329 691.617365025682
330 692.694234848884
331 693.769405319462
332 694.842890912326
333 695.914706014878
334 696.984864927716
335 698.053381865333
336 699.120270956789
337 700.185546246394
338 701.249221694377
339 702.311311177542
340 703.371828489924
341 704.430787343430
342 705.488201368474
343 706.544084114613
344 707.598449051163
345 708.651309567817
346 709.702678975250
347 710.752570505719
348 711.800997313660
349 712.847972476272
350 713.893508994094
351 714.937619791586
352 715.980317717684
353 717.021615546373
354 718.061525977234
355 719.100061635984
356 720.137235075035
357 721.173058774011
358 722.207545140291
359 723.240706509523
360 724.272555146144
361 725.303103243894
362 726.332362926319
363 727.360346247271
364 728.387065191404
365 729.412531674663
366 730.436757544769
367 731.459754581693
368 732.481534498135
369 733.502108939990
370 734.521489486807
371 735.539687652254
372 736.556714884566
373 737.572582566996
374 738.587302018255
375 739.600884492954
376 740.613341182040
377 741.624683213216
378 742.634921651377
379 743.644067499022
380 744.652131696673
381 745.659125123286
382 746.665058596664
383 747.669942873843
384 748.673788651512
385 749.676606566395
386 750.678407195639
387 751.679201057211
388 752.678998610271
389 753.677810255554
390 754.675646335749
391 755.672517135859
392 756.668432883574
393 757.663403749641
394 758.657439848212
395 759.650551237204
396 760.642747918653
397 761.634039839064
398 762.624436889750
399 763.613948907183
400 764.602585673320
401 765.590356915952
402 766.577272309024
403 767.563341472972
404 768.548573975042
405 769.532979329616
406 770.516566998528
407 771.499346391381
408 772.481326865862
409 773.462517728047
410 774.442928232710
411 775.422567583626
412 776.401444933876
413 777.379569386137
414 778.356949992982
415 779.333595757174
416 780.309515631948
417 781.284718521305
418 782.259213280293
419 783.233008715290
420 784.206113584278
421 785.178536597123
422 786.150286415848
423 787.121371654904
424 788.091800881435
425 789.061582615550
426 790.030725330580
427 790.999237453344
428 791.967127364402
429 792.934403398319
430 793.901073843910
431 794.867146944500
432 795.832630898168
433 796.797533857993
434 797.761863932303
435 798.725629184915
436 799.688837635377
437 800.651497259204
438 801.613615988115
439 802.575201710269
440 803.536262270493
441 804.496805470515
442 805.456839069194
443 806.416370782737
444 807.375408284934
445 808.333959207371
446 809.292031139657
447 810.249631629634
448 811.206768183603
449 812.163448266531
450 813.119679302266
451 814.075468673746
452 815.030823723211
453 815.985751752409
454 816.940260022797
455 817.894355755753
456 818.848046132769
457 819.801338295659
458 820.754239346750
459 821.706756349085
460 822.658896326615
461 823.610666264394
462 824.562073108769
463 825.513123767573
464 826.463825110312
465 827.414183968352
466 828.364207135105
467 829.313901366216
468 830.263273379740
469 831.212329856332
470 832.161077439413
471 833.109522735364
472 834.057672313693
473 835.005532707212
474 835.953110412213
475 836.900411888639
476 837.847443560257
477 838.794211814828
478 839.740723004270
479 840.686983444837
480 841.632999417270
481 842.578777166976
482 843.524322904182
483 844.469642804102
484 845.414743007093
485 846.359629618823
486 847.304308710416
487 848.248786318628
488 849.193068445982
489 850.137161060940
490 851.081070098049
491 852.024801458092
492 852.968361008245
493 853.911754582223
494 854.854987980427
495 855.798066970101
496 856.740997285469
497 857.683784627887
498 858.626434665984
499 859.568953035810
500 860.511345340973
501 861.453617152787
502 862.395774010407
503 863.337821420972
504 864.279764859740
505 865.221609770232
506 866.163361564360
507 867.105025622572
508 868.046607293979
509 868.988111896490
510 869.929544716950
511 870.870911011266
512 871.812216004540
513 872.753464891196
514 873.694662835118
515 874.635814969770
516 875.576926398321
517 876.518002193782
518 877.459047399124
519 878.400067027399
520 879.341066061877
521 880.282049456155
522 881.223022134287
523 882.163988990905
524 883.104954891334
525 884.045924671723
526 884.986903139149
527 885.927895071748
528 886.868905218823
529 887.809938300971
530 888.750999010188
531 889.692092009989
532 890.633221935525
533 891.574393393692
534 892.515610963245
535 893.456879194913
536 894.398202611504
537 895.339585708027
538 896.281032951787
539 897.222548782510
540 898.164137612437
541 899.105803826443
542 900.047551782138
543 900.989385809978
544 901.931310213369
545 902.873329268768
546 903.815447225797
547 904.757668307336
548 905.699996709635
549 906.642436602416
550 907.584992128970
551 908.527667406261
552 909.470466525029
553 910.413393549888
554 911.356452519426


==> Data/n_500_r_100_v_9.txt <==
X Y
2 11.7255348761438
3 16.5562736485038
4 21.0078552473445
5 25.1737981115008
6 29.1133763272388
7 32.8675827115958
8 36.4664850187725
9 39.9330925323936
10 43.2855844614322
11 46.5386851513959
12 49.7045589625677
13 52.7934177790373
14 55.8139479851378
15 58.7736193786744
16 61.6789142341456
17 64.5355007962126
18 67.3483671392405
19 70.1219261492010
20 72.8600990678566
21 75.5663828572156
22 78.2439051717856
23 80.8954697137351
24 83.5235940355295
25 86.1305413472276
26 88.7183475175876
27 91.2888441873484
28 93.8436787111968
29 96.3843314926561
30 98.9121311599911
31 101.428267941745
32 103.933805530939
33 106.429691672386
34 108.916767664440
35 111.395776932117
36 113.867372801024
37 116.332125579291
38 118.790529036712
39 121.243006355604
40 123.689915615900
41 126.131554867092
42 128.568166831508
43 130.999943276658
44 133.427029088781
45 135.849526075101
46 138.267496518381
47 140.680966504169
48 143.089929038390
49 145.494346970701
50 147.894155737110
51 150.289265933781
52 152.679565732619
53 155.064923148077
54 157.445188163736
55 159.820194726364
56 162.189762614537
57 164.553699188300
58 166.911801025904
59 169.263855453210
60 171.609641971052
61 173.948933585491
62 176.281498045686
63 178.607098993848
64 180.925497031561
65 183.236450706558
66 185.539717423890
67 187.835054285282
68 190.122218860308
69 192.400969892920
70 194.671067946723
71 196.932275992263
72 199.184359939521
73 201.427089118633
74 203.660236711818
75 205.883580139326
76 208.096901402169
77 210.299987384241
78 212.492630116383
79 214.674627004810
80 216.845781026235
81 219.005900891927
82 221.154801182826
83 223.292302457779
84 225.418231336817
85 227.532420561354
86 229.634709033054
87 231.724941833053
88 233.802970223124
89 235.868651630295
90 237.921849616343
91 239.962433833514
92 241.990279967741
93 244.005269670550
94 246.007290480796
95 247.996235737268
96 249.972004483165
97 251.934501363378
98 253.883636515432
99 255.819325454907
100 257.741488956095
101 259.650052928591
102 261.544948290473
103 263.426110838680
104 265.293481117141
105 267.147004283175
106 268.986629972645
107 270.812312164295
108 272.624009043683
109 274.421682867068
110 276.205299825599
111 277.974829910102
112 279.730246776757
113 281.471527613901
114 283.198653010196
115 284.911606824371
116 286.610376056699
117 288.294950722403


==> Data/n_500_r_200_v_9.txt <==
X Y
2 6.52238946228820
3 8.80882757566140
4 10.7548887317804
5 12.4545062445935
6 13.9673404618238
7 15.3347409210106
8 16.5871016989862
9 17.7477272223314
10 18.8350599609812
11 19.8640550205434
12 20.8470744886559
13 21.7944945021733
14 22.7151318743497
15 23.6165527534256
16 24.5053015272935
17 25.3870742554032
18 26.2668525640656
19 27.1490087612002
20 28.0373896096286
21 28.9353840155169
22 29.8459784175581
23 30.7718026495332
24 31.7151683378377
25 32.6781013877007
26 33.6623697433434
27 34.6695073361304
28 35.7008349325454
29 36.7574784412296
30 37.8403851218953
31 38.9503380492252
32 40.0879691150971
33 41.2537707977676
34 42.4481068834163
35 43.6712222910606
36 44.9232521243209
37 46.2042300513573
38 47.5140960963827
39 48.8527039116127
40 50.2198275866619
41 51.6151680427193
42 53.0383590509174
43 54.4889729078216
44 55.9665257956470
45 57.4704828504512
46 59.0002629579827
47 60.5552432939459
48 62.1347636230634
49 63.7381303693852
50 65.3646204687210
51 67.0134850128187
52 68.6839526938941
53 70.3752330573162
54 72.0865195696130
55 73.8169925084737
56 75.5658216810238
57 77.3321689763658
58 79.1151907581447
59 80.9140401027281
60 82.7278688884635
61 84.5558297413798
62 86.3970778426204
63 88.2507726028434
64 90.1160792087693
65 91.9921700470141
66 93.8782260103013
67 95.7734376910983
68 97.6770064676731
69 99.5881454875127
70 101.506080552973
71 103.430050913970
72 105.359309972428
73 107.293125903131
74 109.230782195509
75 111.171578120796
76 113.114829128901
77 115.059867179176
78 117.006041009202
79 118.952716345525
80 120.899276060197
81 122.845120276799
82 124.789666429517
83 126.732349278688
84 128.672620886098
85 130.609950553168
86 132.543824725036
87 134.473746863384
88 136.399237290744
89 138.319833008869
90 140.235087493613
91 142.144570468649
92 144.047867660217
93 145.944580534973
94 147.834326022876
95 149.716736226964
96 151.591458121708
97 153.458153241570
98 155.316497361266
99 157.166180169117
100 159.006904934812
101 160.838388172780
102 162.660359302293
103 164.472560305348
104 166.274745383267
105 168.066680612922
106 169.848143603360
107 171.618923153605
108 173.378818912286
109 175.127641039718
110 176.865209872997
111 178.591355594604
112 180.305917904986
113 182.008745699500
114 183.699696750112
115 185.378637392137
116 187.045442216340
117 188.699993766609
118 190.342182243443
119 191.971905213415
120 193.589067324781
121 195.193580029344
122 196.785361310693
123 198.364335418884
124 199.930432611625
125 201.483588902004
126 203.023745812786
127 204.550850137275
128 206.064853706742
129 207.565713164389
130 209.053389745812
131 210.527849065935
132 211.989060912327
133 213.436999044870
134 214.871641001681
135 216.292967911223
136 217.700964310507
137 219.095617969300
138 220.476919720237
139 221.844863294740
140 223.199445164634
141 224.540664389349


==> Data/n_500_r_300_v_9.txt <==
X Y
2 1.31924404843262
3 1.06138150281896
4 0.501922216216329
5 -0.264785622313731
6 -1.17869540359126
7 -2.19810086957450
8 -3.29228162080013
9 -4.43763808773076
10 -5.61546453946976
11 -6.81057511030909
12 -8.01040998525595
13 -9.20442877469064
14 -10.3836842364385
15 -11.5405138718233
16 -12.6683111795586
17 -13.7613522854063
18 -14.8146620111093
19 -15.8239086268006
20 -16.7853198485993
21 -17.6956148261818
22 -18.5519483366694
23 -19.3518644146687
24 -20.0932573598541
25 -20.7743385718263
26 -21.3936080309007
27 -21.9498295150877
28 -22.4420088461061
29 -22.8693746101969
30 -23.2313609162004
31 -23.5275918432947
32 -23.7578673007445
33 -23.9221500768512
34 -24.0205538976079
35 -24.0533323499961
36 -24.0208685523822
37 -23.9236654765769
38 -23.7623368439471
39 -23.5375985323790
40 -23.2502604425761
41 -22.9012187816533
42 -22.4914487296736
43 -22.0219974610147
44 -21.4939774974871
45 -20.9085603741983
46 -20.2669706024155
47 -19.5704799162774
48 -18.8204017922636
49 -18.0180862319309
50 -17.1649147996675
51 -16.2622959081437
52 -15.3116603448306
53 -14.3144570334448
54 -13.2721490245094
55 -12.1862097094162
56 -11.0581192524892
57 -9.88936123556883
58 -8.68141950961419
59 -7.43577524775401
60 -6.15390419412535
61 -4.83727410273184
62 -3.48734236044515
63 -2.10555378816127
64 -0.693338614022707
65 0.747889387470309
66 2.21673459671234
67 3.71182109691432
68 5.23179407503835
69 6.77532108210522
70 8.34109315922376
71 9.92782583567634
72 11.5342600053347
73 13.1591626876289
74 14.8013276791996
75 16.4595761022663
76 18.1327568556324
77 19.8197469741111
78 21.5194519020205
79 23.2308056862407
80 24.9527710941596
81 26.6843396616717
82 28.4245316762072
83 30.1723960995966
84 31.9270104353786
85 33.6874805449831
86 35.4529404170190
87 37.2225518937145
88 38.9955043583635
89 40.7710143874430
90 42.5483253708832
91 44.3267071037836
92 46.1054553526938
93 47.8838913993951
94 49.6613615649561
95 51.4372367166612
96 53.2109117602508
97 54.9818051197619
98 56.7493582070989
99 58.5130348833256
100 60.2723209135283
101 62.0267234169687
102 63.7757703141133
103 65.5190097720149
104 67.2560096493939
105 68.9863569426690
106 70.7096572340758
107 72.4255341429159
108 74.1336287808891
109 75.8335992123679
110 77.5251199203945
111 79.2078812791062
112 80.8815890332143
113 82.5459637851002
114 84.2007404900275
115 85.8456679599038
116 87.4805083759807
117 89.1050368108156
118 90.7190407597847
119 92.3223196823794
120 93.9146845534853
121 95.4959574248012
122 97.0659709965208
123 98.6245681993665
124 100.171601787037
125 101.706933939097
126 103.230435874329
127 104.741987474505
128 106.241476918579
129 107.728800327205
130 109.203861417545
131 110.666571168240
132 112.116847494477
133 113.554614933012
134 114.979804337036
135 116.392352580733
136 117.792202273401
137 119.179301482971
138 120.553603468768
139 121.915066423343
140 123.263653223212
141 124.599331188320
142 125.922071850053
143 127.231850727616
144 128.528647112595
145 129.812443861506
146 131.083227196163
147 132.340986511655
148 133.585714191763
149 134.817405431612
150 136.036058067384
151 137.241672412895
152 138.434251102853
153 139.613798942616
154 140.780322764257
155 141.933831288770
156 143.074334994217
157 144.201845989657
158 145.316377894672
159 146.417945724315
160 147.506565779323
161 148.582255541408
162 149.645033573477
163 150.694919424610
164 151.731933539644
165 152.756097173192
166 153.767432307964
167 154.765961577223
168 155.751708191233
169 156.724695867563
170 157.684948765085
171 158.632491421557
172 159.567348694626
173 160.489545706140
174 161.399107789633
175 162.296060440850


==> Data/th_m_w_n80_r40_v7_p2.txt <==
X Y
4 3.69160757800236
5 4.59127745126517
6 6.34589480743528
7 9.93251707598042
8 17.6973399189285
9 35.7349358747821
10 80.8573013319383


==> Data/th_m_w_n80_r40_v7_p3.txt <==
X Y
4 3.69160757800236
5 4.59127745126517
6 6.34589480743528
7 9.93251707598042
8 17.6973399189285
9 35.7349358747821
10 80.8573013319383


==> Data/th_num_iteration_n80_r40_v7_p2.txt <==
X Y
4 1
5 1
6 1
7 1
8 1
9 1
10 1


==> Data/th_num_iteration_n80_r40_v7_p3.txt <==
X Y
4 1.08407342862161
5 1
6 1
7 1
8 1
9 1
10 1


==> Data/th_wef_n_50_r_30_v_3.txt <==
X Y
0 1
1 7.81278030833322
2 31.2558917246834
3 86.0769732034852
4 185.150576828294
5 334.681669166173
6 534.138227790135
7 780.531953363533
8 1074.20699894728
9 1423.86169722884
10 1850.41829671831
11 2390.80558349026
12 3103.25761077021
13 4075.69706812717
14 5438.49041328983
15 7382.22616452660
16 10179.5218061242
17 14206.0061605046
18 19948.0665785499
19 27973.0380052969
20 38824.2048654792
21 52799.3114062070
22 69599.0923081825
23 87916.2715185437
24 105172.893364063
25 117729.051446311
26 121820.015022562
27 115096.909728778
28 98063.2227156060
29 74392.7896463215
30 49597.6378218818
31 28666.5493506526
32 14157.8798730354
33 5882.42288220036
34 2021.13724811600
35 563.307616878188
36 124.567710451263
37 21.2975309711768
38 2.72930914744232
39 0.252398260048642
40 0.0160597980001889
41 0.000661225656052455
42 0.0000162362361042918
43 2.12486909763762e-7
44 1.26055066795367e-9
45 2.64758504518119e-12
46 1.30979762735047e-15
47 7.19447813148028e-20
48 8.32965103550001e-26
49 1.10536959860367e-35
50 0.000000000000000


==> Data/th_wef_n_50_r_30_v_5.txt <==
X Y
0 1
1 2.11955791376081
2 2.78005525409319
3 3.09603764261030
4 3.36660927259491
5 3.86324138204095
6 4.88775156086549
7 6.96066210305911
8 11.1967351021208
9 20.1561104231715
10 39.8776352822531
11 84.6976738873024
12 188.200775304998
13 426.351151086553
14 961.241452818080
15 2111.25945883513
16 4436.77521304081
17 8792.40528452227
18 16249.7380378555
19 27786.9316058588
20 43738.6326120341
21 63202.6675787758
22 83776.1467483182
23 101942.172992799
24 114089.128427023
25 117729.051446311
26 112319.578348507
27 99320.5745098735
28 81547.7840136547
29 62208.2841262136
30 44046.8891396108
31 28858.3471044976
32 17396.4758066044
33 9565.51149217781
34 4739.12816940005
35 2081.34052658531
36 793.409240593145
37 255.623695036816
38 67.3270648191681
39 13.9054123619898
40 2.13709522596393
41 0.228563795366739
42 0.0155814366502154
43 0.000601110361918881
44 0.0000110865191285976
45 7.58398288224204e-8
46 1.27180975660666e-10
47 2.44919985678187e-14
48 1.02218374641471e-19
49 5.00000000000001e-29
50 0.000000000000000


==> Data/th_wef_n_50_r_35_v_3.txt <==
X Y
0 1
1 5.73383089441326
2 16.9589071046916
3 34.8331010580984
4 56.4586199178078
5 77.8138588973871
6 95.9559920709760
7 109.952773959881
8 120.584073723080
9 129.588149872862
10 139.060495053867
11 151.209574759649
12 168.429397176188
13 193.594314762835
14 230.516951015951
15 284.551886021847
16 363.329081339447
17 477.526216974618
18 641.392572489975
19 872.374898622752
20 1188.69736917366
21 1603.37193770985
22 2113.53573607210
23 2686.25887309513
24 3246.60482292153
25 3679.03285769722
26 3853.71914834741
27 3678.25074541988
28 3153.03853817356
29 2391.96027033855
30 1581.81659803032
31 897.659384055398
32 429.936426845587
33 170.711261247443
34 55.0993735366228
35 14.1409783964937
36 2.81374347373451
37 0.421412927757372
38 0.0458520347418262
39 0.00347039095865737
40 0.000173015745974499
41 5.29575022195388e-6
42 9.06261565916781e-8
43 7.62028591417084e-10
44 2.61294250250363e-12
45 2.74775460886084e-15
46 5.53378875219170e-19
47 8.93558864868921e-24
48 1.68283651554557e-30
49 8.59535399874226e-42
50 0.000000000000000


==> Data/th_wef_n_50_r_35_v_5.txt <==
X Y
0 1
1 1.25157775249662
2 1.00779682123280
3 0.719832182214497
4 0.526432279753927
5 0.427002277075090
6 0.401578209300433
7 0.446521833916940
8 0.587436077402498
9 0.902250984526248
10 1.58090765101347
11 3.06992465974601
12 6.40258574169583
13 13.9012034460975
14 30.5222124643916
15 66.0553666502995
16 137.889189176561
17 272.838426769679
18 504.925232280064
19 865.607366492552
20 1366.03252055049
21 1977.69486928852
22 2623.89147511770
23 3192.61531303054
24 3569.93199822044
25 3679.03285769722
26 3505.41692536062
27 3097.03527060534
28 2542.64823632857
29 1941.44117506431
30 1377.27104774040
31 904.670192308878
32 546.736170033625
33 301.027463406569
34 148.913161585235
35 64.9645690563933
36 24.4000978571896
37 7.65346932406196
38 1.92982704580835
39 0.372957064646951
40 0.0520215623688524
41 0.00484947650672699
42 0.000273146763564589
43 8.10706470470916e-6
44 1.04408832856643e-7
45 4.35378127524412e-10
46 3.64286872637359e-13
47 2.54186365297025e-17
48 2.13678643547428e-23
49 5.00000000000000e-34
50 0.000000000000000


==> Data/th_wef_n_50_r_40_v_3.txt <==
X Y
0 1
1 4.20808155717128
2 9.20161013862332
3 14.0960454830975
4 17.2161265583288
5 18.0918084088319
6 17.2381453625201
7 15.4889398818012
8 13.5360492436772
9 11.7940447588094
10 10.4505134427831
11 9.56344407796422
12 9.14151043557521
13 9.19566839291948
14 9.77073795622380
15 10.9682058005308
16 12.9679982872622
17 16.0517520069829
18 20.6227721581634
19 27.2061248264469
20 36.3948583203765
21 48.6900586800690
22 64.1823500782732
23 82.0779431229666
24 100.220147407478
25 114.969776803038
26 121.910601238959
27 117.549016546697
28 101.380025537602
29 76.9089848905943
30 50.4488491728191
31 28.1091511896382
32 13.0560036380024
33 4.95413799726548
34 1.50209540047726
35 0.354987690594890
36 0.0635570189682592
37 0.00833847153087285
38 0.000770308153598444
39 0.0000477167053513358
40 1.86393679140674e-6
41 4.24136150142060e-8
42 5.05850013871650e-10
43 2.73281575219247e-12
44 5.41625869944075e-15
45 2.85171401925610e-18
46 2.33798086929115e-22
47 1.10980592392399e-27
48 3.39982878752561e-35
49 6.68374726942194e-48
50 0.000000000000000


==> Data/th_wef_n_50_r_40_v_5.txt <==
X Y
0 1
1 0.739044147071730
2 0.365336059918787
3 0.167361779915189
4 0.0823175256549182
5 0.0471963635187059
6 0.0329937101296505
7 0.0286440779932303
8 0.0308198007621589
9 0.0403875957209852
10 0.0626734505028487
11 0.111271502320791
12 0.217815809277796
13 0.453249526258611
14 0.969169037592233
15 2.06668651976717
16 4.28541622660625
17 8.46648951148737
18 15.6894523221941
19 26.9650540604558
20 42.6635387473934
21 61.8846821795160
22 82.1809875533996
23 99.9860238187882
24 111.705774666077
25 114.969776803038
26 109.401655537536
27 96.5724122590532
28 79.2794081642024
29 60.5899019588424
30 43.0649150484070
31 28.3601882633337
32 17.1828158154627
33 9.47335997652565
34 4.67915804356003
35 2.02772933058050
36 0.750388002785722
37 0.229147742684500
38 0.0553155322712524
39 0.0100030814224747
40 0.00126631837384587
41 0.000102892159064660
42 4.78833602579116e-6
43 1.09338488054895e-7
44 9.83284676825824e-10
45 2.49940060348112e-12
46 1.04343377526825e-15
47 2.63803332031091e-20
48 4.46676665212256e-27
49 4.99999999999998e-39
50 0.000000000000000


==> Data/th_wef_n_50_r_40_v_7.txt <==
X Y
0 1
1 0.119924538006474
2 0.0154728882693706
3 0.00303934570046277
4 0.00102780779399586
5 0.000607601654401854
6 0.000596260171628030
7 0.000887691003206763
8 0.00180537018863116
9 0.00452766845914379
10 0.0128024983431556
11 0.0379757812460121
12 0.111940046120737
13 0.315655324051255
14 0.830709366099527
15 2.01100019721636
16 4.44692926977163
17 8.96498102202426
18 16.4964596661476
19 27.7843120255700
20 42.9751411374713
21 61.2327784364311
22 80.5640238156033
23 98.0261078428283
24 110.368797598818
25 114.969776803038
26 110.727210266401
27 98.5039916419404
28 80.8712347206500
29 61.2351325416672
30 42.7526779614042
31 27.5243723578209
32 16.3430673609409
33 8.94730624537786
34 4.50942269037327
35 2.08386711379462
36 0.875802937872394
37 0.329987312392569
38 0.108904967977396
39 0.0303827243631783
40 0.00680068851762117
41 0.00113313978459080
42 0.000126355047256165
43 8.10012031151215e-6
44 2.39149193561574e-7
45 2.31930126177049e-9
46 4.25118790131095e-12
47 5.36251794504171e-16
48 5.07402221641903e-22
49 3.50018848295533e-33
50 0.000000000000000


==> Data/v_log_sq_n_w_n_0.5.txt <==
X Y
35 11.28378
40 13.86245
45 13.94325
50 16.56734
57 16.57139
64 19.24004
71 19.11222
80 18.7839
90 21.39403
101 23.9652
114 23.25699
128 25.63581
143 24.59072
161 26.63917
181 28.43217
203 30.10533
228 31.48906
256 32.56297
287 29.443
322 29.69107
362 33.16965
406 32.1782
456 30.70447
512 28.55189
574 25.28575
645 25.217
724 19.85261
812 17.77616
912 13.62878
1024 7.95347
1149 -2.136
1290 -11.29525
1448 -17.77532
1625 -31.17506
1824 -47.08076
2048 -62.61259
2298 -82.08753
2580 -103.894
2896 -129.35781
3250 -156.3941
3649 -190.4355
4096 -227.10164
4597 -270.69588
5160 -318.1955
5792 -370.82628
6501 -431.06252
7298 -497.88555
8192 -572.44805
9195 -655.08184
10321 -747.32493
11585 -849.24543


==> Data/v_log_sq_w_n_0.25.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 1.0
2 1.0
2 1.0
2 1.0
3 1.23399
3 1.23399
4 1.66797
4 1.66797
5 1.58496
5 1.58496
6 1.38496
7 1.67706
8 1.4
8 1.4
10 1.32193
11 1.5356
12 1.18496
14 1.54676
16 3.47009
17 3.39009
20 3.50879
22 3.36877
25 3.22882
28 3.04729
32 2.84734
35 2.92141
40 2.70736
45 2.46019
50 2.18502
57 1.93375
64 1.65675
71 1.35647
80 1.07845
90 2.65877
101 2.158
114 1.64974
128 1.13729
143 0.6199
161 0.10876
181 -1.04562
203 -1.5757
228 -2.09626
256 -2.31927
287 -3.92702
322 -4.74996
362 -5.5545
406 -7.23383
456 -8.02944
512 -8.80488
574 -10.5213
645 -13.28066
724 -15.48916
812 -16.55207
912 -18.77683
1024 -21.01557
1149 -22.03262
1290 -24.27145
1448 -29.84251
1625 -32.59171
1824 -35.34428
2048 -38.09687
2298 -39.3094
2580 -48.80184
2896 -52.05976
3250 -55.31062
3649 -58.55044
4096 -70.50481
4597 -74.26077
5160 -77.99903
5792 -81.71919
6501 -85.42106
7298 -100.39354
8192 -104.58612
9195 -108.7543
10321 -125.7098
11585 -130.35456
13003 -134.97001
14596 -139.55578
16384 -161.98602
18390 -167.04395
20642 -172.06822
23170 -197.0194
26007 -202.50036
29192 -225.87084
32768 -235.39901
36780 -241.28574
41285 -266.84266
46340 -277.06921
52015 -304.33475
58385 -315.27738
65536 -344.23983
73561 -355.89132
82570 -367.51952
92681 -398.89185
104031 -411.22003
116771 -449.35742
131072 -483.62386
147123 -497.37048
165140 -538.96601
185363 -553.40512
208063 -591.24443
233543 -606.36342
262144 -652.10174
294246 -699.33073
330280 -715.84347
370727 -765.26681
416127 -816.171


==> Data/v_log_sq_w_n_0.25_smooth.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.84146
2 0.84146
2 0.84146
2 0.84146
3 1.13943
3 1.13943
4 1.24426
4 1.24426
5 1.26886
5 1.26886
6 1.25908
7 1.23482
8 1.20497
8 1.20497
10 1.14223
11 1.11184
12 1.08261
14 1.02772
16 3.71394
17 3.70262
20 3.63024
22 3.56042
25 3.43698
28 3.30085
32 3.11089
35 2.9669
40 2.72989
45 2.50038
50 2.2802
57 1.98828
64 1.71463
71 1.4577
80 1.14921
90 2.8394
101 2.29737
114 1.69865
128 1.09968
143 0.50436
161 -0.15521
181 -0.82837
203 -1.50786
228 -2.21531
256 -2.57506
287 -3.64293
322 -4.74438
362 -5.89109
406 -7.03879
456 -8.22455
512 -9.43046
574 -10.6429
645 -13.91795
724 -15.60693
812 -17.3097
912 -19.05969
1024 -20.8309
1149 -22.61762
1290 -24.439
1448 -30.97622
1625 -33.31089
1824 -35.67771
2048 -38.0794
2298 -40.49618
2580 -49.79521
2896 -52.78119
3250 -55.79283
3649 -58.84891
4096 -70.63886
4597 -74.27768
5160 -77.95586
5792 -81.67026
6501 -85.41956
7298 -100.48848
8192 -104.86719
9195 -109.28478
10321 -126.62053
11585 -131.69208
13003 -136.80672
14596 -141.97303
16384 -162.31992
18390 -168.16602
20642 -174.06623
23170 -196.90901
26007 -203.51818
29192 -228.27949
32768 -235.62387
36780 -243.03011
41285 -270.45378
46340 -278.62095
52015 -308.0836
58385 -317.03655
65536 -348.59105
73561 -358.35153
82570 -368.2007
92681 -402.63981
104031 -413.32938
116771 -449.97766
131072 -488.10265
147123 -500.44153
165140 -540.85626
185363 -554.10789
208063 -596.86402
233543 -611.05669
262144 -656.20615
294246 -702.94575
330280 -718.96213
370727 -768.17997
416127 -819.04046


==> Data/v_log_sq_w_n_0.3.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 1.0
2 1.0
2 1.0
2 1.0
3 1.23399
3 1.23399
4 1.66797
4 1.66797
5 1.58496
5 1.58496
6 1.38496
7 1.67706
8 2.85153
8 2.85153
10 3.152
11 3.27885
12 3.31439
14 3.47951
16 3.47009
17 3.39009
20 3.50879
22 3.36877
25 3.22882
28 5.96347
32 5.80136
35 5.72697
40 5.48097
45 5.19086
50 4.86398
57 4.47137
64 4.05651
71 6.55301
80 5.94963
90 5.29838
101 4.61076
114 3.87486
128 5.74814
143 4.78142
161 3.74189
181 2.07187
203 0.94
228 1.72319
256 0.25485
287 -2.02932
322 -3.57101
362 -4.00316
406 -6.90582
456 -8.86628
512 -10.78615
574 -13.93727
645 -16.29439
724 -19.99252
812 -23.27759
912 -27.59627
1024 -33.62659
1149 -36.80939
1290 -41.80927
1448 -47.70126
1625 -53.30555
1824 -62.66595
2048 -68.95516
2298 -77.27768
2580 -84.13867
2896 -96.5704
3250 -104.05661
3649 -118.17389
4096 -126.25955
4597 -142.06663
5160 -158.96015
5792 -168.21121
6501 -186.80179
7298 -206.49363
8192 -227.28825
9195 -238.17402
10321 -260.62451
11585 -284.16552
13003 -308.79175
14596 -334.49801
16384 -367.53966
18390 -395.67833
20642 -424.87054
23170 -462.27205
26007 -493.8439
29192 -526.43342
32768 -568.1218
36780 -621.68829
41285 -658.15748
46340 -704.86516
52015 -764.20613
58385 -814.58649


==> Data/v_log_sq_w_n_0.3_smooth.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.84146
2 0.84146
2 0.84146
2 0.84146
3 1.13943
3 1.13943
4 1.24426
4 1.24426
5 1.26886
5 1.26886
6 1.25908
7 1.23482
8 3.22246
8 3.22246
10 3.50235
11 3.58791
12 3.64733
14 3.7079
16 3.71394
17 3.70262
20 3.63024
22 3.56042
25 3.43698
28 6.14895
32 6.01808
35 5.89013
40 5.64108
45 5.36544
50 5.0766
57 4.66508
64 4.25634
71 6.82155
80 6.22118
90 5.55937
101 4.84945
114 4.04324
128 5.93107
143 4.90511
161 3.73077
181 2.5001
203 1.2327
228 1.9195
256 0.21831
287 -1.53125
322 -3.35605
362 -4.06325
406 -6.38454
456 -8.80176
512 -11.27203
574 -13.71424
645 -16.77643
724 -19.86653
812 -23.90835
912 -27.63019
1024 -32.92893
1149 -37.26334
1290 -41.66667
1448 -48.93049
1625 -53.98286
1824 -62.73659
2048 -68.49675
2298 -78.823
2580 -85.27632
2896 -97.29759
3250 -104.43001
3649 -118.2159
4096 -126.07253
4597 -141.64217
5160 -158.38257
5792 -167.65413
6501 -186.29432
7298 -206.18055
8192 -227.31756
9195 -238.74168
10321 -261.88196
11585 -286.33208
13003 -312.1037
14596 -339.23385
16384 -367.72732
18390 -397.59348
20642 -428.85698
23170 -461.53102
26007 -495.62424
29192 -531.15668
32768 -568.14284
36780 -625.32176
41285 -665.94347
46340 -708.05009
52015 -772.4901
58385 -818.34412


==> Data/v_log_sq_w_n_0.5.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 1.0
2 1.0
2 1.0
2 1.0
3 1.23399
3 1.23399
4 1.78496
4 1.78496
5 2.0
5 2.0
6 2.32058
7 2.68097
8 2.85153
8 2.85153
10 4.90689
11 5.06866
12 5.38136
14 5.57238
16 7.6651
17 7.87412
20 8.21961
22 8.42187
25 10.71433
28 10.99414
32 11.2155
35 11.28378
40 13.86245
45 13.94325
50 16.56734
57 16.57139
64 19.24004
71 19.11222
80 18.7839
90 21.39403
101 23.9652
114 23.25699
128 25.63581
143 24.59072
161 26.63917
181 28.43217
203 30.10533
228 31.48906
256 32.56297
287 29.443
322 29.69107
362 33.16965
406 32.1782
456 30.70447
512 28.55189
574 25.28575
645 25.217
724 19.85261
812 17.77616
912 13.62878
1024 7.95347
1149 -2.136
1290 -11.29525
1448 -17.77532
1625 -31.17506
1824 -47.08076
2048 -62.61259
2298 -82.08753
2580 -103.894
2896 -129.35781
3250 -156.3941
3649 -190.4355
4096 -227.10164
4597 -270.69588
5160 -318.1955
5792 -370.82628
6501 -431.06252
7298 -497.88555
8192 -572.44805
9195 -655.08184
10321 -747.32493
11585 -849.24543


==> Data/v_log_sq_w_n_0.5_smooth.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.84146
2 0.84146
2 0.84146
2 0.84146
3 1.13943
3 1.13943
4 1.78673
4 1.78673
5 2.32381
5 2.32381
6 2.71539
7 3.00581
8 3.22246
8 3.22246
10 4.90626
11 5.16602
12 5.38127
14 5.7078
16 7.62973
17 7.81679
20 8.24292
22 8.43853
25 10.6983
28 10.98767
32 11.22842
35 11.32511
40 13.88436
45 13.98388
50 16.59279
57 16.6202
64 19.28007
71 19.17461
80 18.87768
90 21.48079
101 24.04863
114 23.37249
128 25.74909
143 24.73353
161 26.77546
181 28.64221
203 30.31785
228 31.69996
256 32.76468
287 29.81681
322 30.04817
362 33.46056
406 32.6598
456 31.13939
512 28.88563
574 25.89486
645 25.64265
724 20.59897
812 18.25797
912 14.45882
1024 9.18927
1149 -1.31779
1290 -10.01138
1448 -17.20155
1625 -30.14395
1824 -45.52151
2048 -60.46636
2298 -81.35729
2580 -102.67806
2896 -127.61684
3250 -154.07304
3649 -187.55979
4096 -223.64499
4597 -266.68231
5160 -313.67017
5792 -365.85591
6501 -425.7938
7298 -492.49805
8192 -567.18851
9195 -650.28386
10321 -743.37181
11585 -846.68224


==> Data/v_log_sq_w_n_log_n.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.0
2 0.0
2 0.0
2 0.0
3 1.23399
3 1.23399
4 1.66797
4 1.66797
5 1.58496
5 1.58496
6 1.38496
7 1.67706
8 2.85153
8 2.85153
10 3.152
11 3.27885
12 3.31439
14 3.47951
16 3.47009
17 3.39009
20 3.50879
22 6.05542
25 6.04086
28 5.96347
32 5.80136
35 5.72697
40 5.48097
45 5.19086
50 4.86398
57 7.52007
64 7.05368
71 6.55301
80 5.94963
90 5.29838
101 4.61076
114 3.87486
128 3.12692
143 2.36983
161 3.74189
181 2.07187
203 0.94
228 -0.20389
256 -1.34437
287 -3.30757
322 -4.48075
362 -5.63738
406 -7.61922
456 -9.16303
512 -10.6683
574 -13.3073
645 -14.78868
724 -17.48774
812 -18.92196
912 -21.65266
1024 -24.40604
1149 -29.14013
1290 -32.4335
1448 -34.11914
1625 -37.40432
1824 -40.69579
2048 -43.98881
2298 -45.53871
2580 -48.80184
2896 -52.05976
3250 -62.9478
3649 -66.73334
4096 -70.50481
4597 -74.26077
5160 -77.99903
5792 -81.71919
6501 -85.42106
7298 -89.10317
8192 -104.58612
9195 -108.7543
10321 -112.89793
11585 -117.01746
13003 -121.11396
14596 -125.18689
16384 -131.7302
18390 -135.76971
20642 -139.78773
23170 -163.20057
26007 -167.67533
29192 -172.12551
32768 -179.36191
36780 -183.77443
41285 -188.16518
46340 -195.36473
52015 -199.72206
58385 -206.89942
65536 -233.27276
73561 -241.16807
82570 -249.053
92681 -253.79418
104031 -261.65564
116771 -269.5077
131072 -274.20661
147123 -282.03794
165140 -317.28658
185363 -325.82725
208063 -330.92075
233543 -339.44067
262144 -347.95214
294246 -356.45567
330280 -364.95152
370727 -373.44011
416127 -381.92185
467087 -424.1129
524288 -433.29663
588493 -442.47351
660561 -451.64391
741455 -460.80823
832255 -469.96688
934175 -479.12018
1048576 -492.01202
1176986 -501.15642
1321122 -550.79522
1482910 -560.6387
1664510 -574.51132
1868350 -584.34671
2097152 -594.17817
2353973 -608.04114
2642245 -617.86601
2965820 -631.72364
3329021 -688.64556
3736700 -703.49052
4194304 -714.00822
4707947 -728.84845
5284491 -739.36114
5931641 -754.19725
6658042 -764.70562
7473400 -779.53818
8388608 -794.36924
9415894 -859.83108


==> Data/v_log_sq_w_n_log_n_smooth.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.0
2 0.0
2 0.0
2 0.0
3 1.13943
3 1.13943
4 1.24426
4 1.24426
5 1.26886
5 1.26886
6 1.25908
7 1.23482
8 3.22246
8 3.22246
10 3.50235
11 3.58791
12 3.64733
14 3.7079
16 3.71394
17 3.70262
20 3.63024
22 6.2031
25 6.20346
28 6.14895
32 6.01808
35 5.89013
40 5.64108
45 5.36544
50 5.0766
57 7.72665
64 7.2826
71 6.82155
80 6.22118
90 5.55937
101 4.84945
114 4.04324
128 3.21865
143 2.38526
161 3.73077
181 2.5001
203 1.2327
228 -0.10675
256 -1.49348
287 -2.90692
322 -4.37078
362 -5.8989
406 -7.19896
456 -9.19697
512 -11.23182
574 -13.27755
645 -15.4004
724 -17.53681
812 -19.68877
912 -21.89767
1024 -24.12993
1149 -29.73211
1290 -32.51372
1448 -35.32034
1625 -38.15121
1824 -41.0164
2048 -43.91889
2298 -46.83464
2580 -49.79521
2896 -52.78119
3250 -63.44467
3649 -67.02888
4096 -70.63886
4597 -74.27768
5160 -77.95586
5792 -81.67026
6501 -85.41956
7298 -89.21221
8192 -104.86719
9195 -109.28478
10321 -113.74532
11585 -118.2497
13003 -122.7963
14596 -127.39261
16384 -132.03553
18390 -136.72427
20642 -141.46292
23170 -163.13213
26007 -168.55282
29192 -174.02978
32768 -179.56456
36780 -185.1542
41285 -190.80457
46340 -196.51271
52015 -202.2825
58385 -208.11392
65536 -236.3222
73561 -242.9009
82570 -249.54934
92681 -256.26675
104031 -263.05535
116771 -269.91553
131072 -276.84848
147123 -283.854
165140 -318.45277
185363 -326.27344
208063 -334.17521
233543 -342.15869
262144 -350.22473
294246 -358.37343
330280 -366.60598
370727 -374.92283
416127 -383.32446
467087 -425.64322
524288 -434.93948
588493 -444.32842
660561 -453.8107
741455 -463.38682
832255 -473.05712
934175 -482.82212
1048576 -492.68213
1176986 -502.63748
1321122 -553.37047
1482910 -564.30308
1664510 -575.33904
1868350 -586.47878
2097152 -597.7225
2353973 -609.07051
2642245 -620.5231
2965820 -632.08052
3329021 -691.0025
3736700 -703.61344
4194304 -716.33715
4707947 -729.17381
5284491 -742.12363
5931641 -755.18682
6658042 -768.36352
7473400 -781.6539
8388608 -795.05808
9415894 -863.78165


==> Data/w_n_0.25.txt <==
X Y
32 7.7637196025
35 8.0293922356
40 7.8355870089
45 8.1837097997
50 8.4943961085
57 8.8799067825
64 9.2199826056
71 9.5242025835
80 9.8734470001
90 14.2343801294
101 14.7395895203
114 15.2694266267
128 15.7757442811
143 16.2596596125
161 15.9213835575
181 16.4305128957
203 16.9290902532
228 17.4337038279
256 22.7856490222
287 23.4463569294
322 24.1114293934
362 24.7881321628
406 25.4509924674
456 24.9840911118
512 25.6514336518
574 26.3101357407
645 32.5640920085
724 33.3953192311
812 34.2208387666
912 35.0568985653
1024 34.4664253884
1149 35.2939054009
1290 36.1259067672
1448 43.1561945796
1625 44.1503933045
1824 43.4358706369
2048 44.4330623755
2298 45.425218674
2580 52.9465847266
2896 54.1076500748
3250 53.2672296974
3649 54.429908629
4096 62.3017781725
4597 63.6261711619
5160 64.9529911781
5792 63.9899991499
6501 65.3156362935
7298 73.7273401018
8192 72.6420531495
9195 74.1330210754
10321 82.7687385939
11585 84.4266448718
13003 83.2159616964
14596 84.8744050405
16384 93.9158642255
18390 92.5823922114
20642 94.4061439212
23170 103.6985299167
26007 102.2418022727
29192 111.6294491896
32768 113.7862734201
36780 112.206138513
41285 121.8639448301
46340 120.1611289261
52015 129.9296180198
58385 128.104422498
65536 137.9906737039
73561 140.6454671452
82570 138.6973690106
92681 148.8726652954
104031 146.8017603981
116771 157.1054893745
131072 162.1941881555
147123 159.8779885833
165140 170.2845335557
185363 167.8458228388
208063 178.3928423459
233543 175.8318032152
262144 180.1853012464
294246 190.8560849107
330280 188.0502067355
370727 191.9555195165
416127 202.7613967767
467087 206.3511759869
524288 203.1783088612
588493 206.3469026825
660561 209.2187706834
741455 220.1547004527
832255 222.727074604
934175 225.0078987984
1048576 226.9986429386
1176986 223.0923725911
1321122 224.6722755917
1482910 225.9649368004
1664510 226.9715689066
1868350 227.693425316
2097152 232.926030868
2353973 232.9220283714
2642245 232.6374172361
2965820 232.0731371814
3329021 219.1174706876
3736700 217.7076545173
4194304 219.5503638425
4707947 204.1660439244
5284491 201.4851208763
5931641 201.2821531806
6658042 183.4803049024
7473400 181.6729919985
8388608 162.0226381971
9415894 158.6208717271
10568983 138.1851948114
11863283 115.4086692608
13316085 109.2575785808
14946800 84.638170362
16777216 58.2842303944
18831788 31.1157658075
21137967 1.7548018317
23726566 -29.3337889371
26632170 -62.1475250328
29893600 -96.6840572921
33554432 -136.1144512294
37663576 -174.5380305317
42275935 -237.7568540824
47453132 -280.1868104408
53264340 -329.5939998441
59787200 -400.9899450182
67108864 -481.9939371037
75327152 -540.5045746691
84551870 -621.3653535528
94906265 -713.7600040835
106528681 -810.480707281

==> Data/w_n_0.25_smooth.txt <==
X Y
32 7.5873173264
35 7.8181356504
40 8.1602590793
45 8.4602399679
50 8.7271643678
57 9.0572507062
64 9.3473279538
71 9.605882712
80 9.9015438661
90 14.226845414
101 14.6499940855
114 15.0914764794
128 15.5110939518
143 15.9100026681
161 16.3340141481
181 16.7499150638
203 17.1545407918
228 17.5613269997
256 22.839582273
287 23.3646590822
322 23.8892026851
362 24.4187107197
406 24.9331761918
456 25.4496548261
512 25.9602402119
574 26.4595505063
645 32.5527878937
724 33.1706196364
812 33.7778535628
912 34.3862471534
1024 34.986419184
1149 35.5764597516
1290 36.1624885939
1448 42.9047203637
1625 43.5870211546
1824 44.2614651404
2048 44.9283558485
2298 45.5819095662
2580 52.7262924419
2896 53.4668837965
3250 54.1939422406
3649 54.9114114646
4096 62.3330948486
4597 63.1193733129
5160 63.8909866044
5792 64.6465563649
6501 65.3851432967
7298 73.1279705257
8192 73.9196482646
9195 74.6905926776
10321 82.5667261926
11585 83.3755238576
13003 84.1592239692
14596 84.9181564934
16384 92.9475025441
18390 93.722718759
20642 94.4675317638
23170 102.5553153501
26007 103.2975044407
29192 111.3836010906
32768 112.1074029942
36780 112.789098807
41285 120.8583720876
46340 121.4979909649
52015 129.5075819717
58385 130.0857133638
65536 138.0075316268
73561 138.5029175035
82570 138.9353135447
92681 146.695245546
104031 147.0141713866
116771 154.6032724025
131072 162.059090467
147123 162.1621476418
165140 169.3838230047
185363 169.3013870026
208063 176.2435431766
233543 175.9445696765
262144 182.5579652698
294246 188.9432081647
330280 188.2403752484
370727 194.2110205525
416127 199.9018910619
467087 205.2929484495
524288 203.8721554472
588493 208.7129867528
660561 213.1926688195
741455 217.2873834402
832255 220.9722602954
934175 224.2212872155
1048576 227.0073706158
1176986 223.6754511542
1321122 225.6047702653
1482910 226.9896742795
1664510 227.7986143997
1868350 227.9986820763
2097152 232.3348041111
2353973 231.0205186497
2642245 228.982245215
2965820 226.1812785843
3329021 222.5774400239
3736700 218.1290223373
4194304 216.2491918165
4707947 209.7321770151
5284491 202.225177919
5931641 196.3307101392
6658042 186.4157290638
7473400 177.3992440188
8388608 164.8197130235
9415894 152.3697885608
10568983 137.902150694
11863283 120.6290385215
13316085 102.2013616926
14946800 81.4583861544
16777216 58.2886673619
18831788 33.4574035805
21137967 5.5155577566
23726566 -25.1993460246
26632170 -58.8167019269
29893600 -95.4708970541
33554432 -138.506181767
37663576 -182.1723850396
42275935 -229.3280570218
47453132 -280.1297846715
53264340 -340.1292922334
59787200 -399.3059151052
67108864 -469.2591268194
75327152 -544.8428921719
84551870 -618.3928146634
94906265 -705.3171481872
106528681 -798.6375096856
119574401 -898.6361883037

==> Data/w_n_0.3.txt <==
X Y
32 10.4953930296
35 10.8992285068
40 10.6612366015
45 11.1825531704
50 11.6482291703
57 12.2264402911
64 12.7367460396
71 16.4444611039
80 17.1435960586
90 17.8327932474
101 18.5067756382
114 19.2136895819
128 23.6783161729
143 24.4858592436
161 23.9746328884
181 24.8179290773
203 25.644538539
228 30.590165965
256 31.5904297301
287 32.5780433687
322 33.5726832912
362 39.1345532532
406 40.2906513565
456 39.5199536015
512 40.6791091008
574 46.578504483
645 47.9125420323
724 49.2357188574
812 55.6292657717
912 57.1262214127
1024 61.0962437121
1149 62.7352413032
1290 64.3850868824
1448 71.3792098434
1625 73.1897110154
1824 77.1962033162
2048 79.1707962476
2298 86.6269529015
2580 88.7688818709
2896 96.6202186031
3250 94.9803476975
3649 102.9485244379
4096 105.4133950282
4597 113.7760172086
5160 122.3848792169
5792 120.3757773085
6501 129.1102334371
7298 138.1017729755
8192 141.6854108655
9195 144.9663793006
10321 154.3500861113
11585 163.9982875795
13003 167.3774932572
14596 177.2736518611
16384 187.4425570051
18390 190.4859223012
20642 200.9147727759
23170 211.6240560802
26007 214.3468782653
29192 225.3293859977
32768 236.5990759553
36780 245.1378176195
41285 256.8108725633
46340 258.7725358258
52015 276.9030504028
58385 278.4206159009
65536 296.9068475591
73561 309.7195381369
82570 316.8443404735
92681 336.2319088888
104031 342.6925924447
116771 356.522696832
131072 362.5184016748
147123 367.9086388498
165140 388.1834284362
185363 398.5931446241
208063 419.5246908114
233543 423.5160107373
262144 426.9217040986
294246 453.9245771213
330280 461.9103398851
370727 463.8258213238
416127 491.4157868592
467087 497.6989740027
524288 503.0785041226
588493 507.5601286882
660561 515.7015739991
741455 544.1141392227
832255 551.1153498098
934175 552.5910836907
1048576 557.331916863
1176986 560.8643445085
1321122 563.197148936
1482910 567.9317984591
1664510 567.7166358592
1868350 569.5652072982
2097152 566.8370724722
2353973 568.7214399074
2642245 566.0513353381
2965820 561.8960068416
3329021 515.7015169155
3736700 508.8715801227
4194304 500.2382566137
4707947 441.7051109914
5284491 428.8306548475
5931641 413.83740498
6658042 342.570992107
7473400 321.3655823909
8388608 239.6469926249
9415894 211.707302221
10568983 118.2558824716
11863283 16.4700755553
13316085 -24.9121216784
14946800 -139.8979214955
16777216 -262.7545426783
18831788 -399.2900357256
21137967 -542.1357972836
23726566 -697.5673719369
26632170 -862.6454159479

==> Data/w_n_0.3_smooth.txt <==
X Y
32 10.3136777825
35 10.661592228
40 11.1767438481
45 11.6279886471
50 12.0292064661
57 12.5250281116
64 12.9604905227
71 16.6915853393
80 17.2830259332
90 17.8628213306
101 18.4267328628
114 19.0149093613
128 23.3296364876
143 23.992945715
161 24.6977687287
181 25.3889270677
203 26.0612112964
228 30.9206160186
256 31.7220994058
287 32.5070374523
322 33.2911296028
362 38.5777881205
406 39.4733855864
456 40.372491598
512 41.2613644539
574 46.9451188533
645 47.9475875856
724 48.9311729354
812 54.9157459556
912 56.0038254286
1024 62.1879129823
1149 63.35894648
1290 64.5222332844
1448 70.9925646942
1625 72.234558563
1824 78.8874596115
2048 80.2104775291
2298 87.0373615546
2580 88.4265741581
2896 95.4284334454
3250 96.8703398226
3649 104.0365870137
4096 105.5294614504
4597 112.8401796721
5160 120.22836827
5792 121.8189232915
6501 129.3351764751
7298 136.9190341567
8192 144.5630619335
9195 146.2586123066
10321 153.9941333945
11585 161.7753572317
13003 169.5952350282
14596 177.4496506015
16384 185.329873703
18390 193.2275486585
20642 201.1356557746
23170 209.045350264
26007 216.9469073802
29192 224.8312416699
32768 232.6881442348
36780 246.6781467226
41285 254.4514996652
46340 262.1601376418
52015 275.9358386225
58385 283.4770871494
65536 297.0158323699
73561 304.323521374
82570 317.5487186583
92681 330.5644735404
104031 343.3467043996
116771 349.9451353758
131072 362.2289171944
147123 374.1990944175
165140 385.8253887536
185363 402.7927315344
208063 413.5745495866
233543 423.9083224381
262144 433.7569322164
294246 448.5177719684
330280 462.5451896884
370727 470.5419525135
416127 483.0394125604
467087 494.63675827
524288 505.2714358258
588493 514.8779279022
660561 528.0820878587
741455 535.2987103601
832255 545.6920524395
934175 550.1962737113
1048576 557.4205977538
1176986 562.8354969143
1321122 566.3325418301
1482910 571.4231537062
1664510 570.5609319543
1868350 570.6673784436
2097152 564.9232899869
2353973 562.3065739376
2642245 553.5187449776
2965820 541.4335964551
3329021 528.0185637686
3736700 510.4473411515
4194304 488.4998656124
4707947 461.9463965983
5284491 431.6251092055
5931641 395.6242714364
6658042 353.6538009819
7473400 305.4109346988
8388608 250.4064737824
9415894 187.8032237774
10568983 117.2244937571
11863283 37.0297777857
13316085 -52.7073854684
14946800 -152.450716688
16777216 -262.6833181524
18831788 -389.6600604433
21137967 -526.6006340273
23726566 -680.3283154266
26632170 -848.6211858654

==> Data/w_n_0.5.txt <==
X Y
35 15.37486
40 18.37282
45 19.45611
50 22.50559
57 23.90648
64 27.40251
71 28.66502
80 30.10962
90 31.92783
101 35.88118
114 37.64238
128 41.97594
143 43.75003
161 48.50212
181 53.45465
203 58.59114
228 63.99183
256 65.73724
287 68.30817
322 74.05622
362 83.25945
406 89.58457
456 96.21051
512 103.09308
574 110.1945
645 114.98278
724 122.44858
812 133.68533
912 145.42605
1024 157.62011
1149 166.53264
1290 179.61021
1448 187.39312
1625 200.94058
1824 215.00922
2048 233.51939
2298 248.70845
2580 255.64937
2896 275.32775
3250 299.68934
3649 320.94557
4096 330.47447
4597 352.42006
5160 379.21489
5792 411.09157
6501 439.92638
7298 451.67358
8192 485.55366
9195 520.64291
10321 534.50091
11585 574.77892
13003 620.6365
14596 663.93123
16384 683.12946
18390 731.97499
20642 786.75319
23170 806.88924
26007 867.39931
29192 884.31561
32768 954.54279
36780 1023.27276
41285 1047.74473
46340 1126.55624
52015 1150.36637
58385 1235.41641
65536 1261.73024
73561 1356.93024
82570 1459.5183
92681 1486.53677
104031 1599.63633
116771 1627.13283
131072 1655.01758
147123 1781.19812
165140 1807.45084
185363 1947.57178
208063 1974.06939
233543 2128.28173
262144 2153.47353
294246 2171.78525
330280 2344.36004
370727 2361.32728
416127 2374.16527
467087 2376.83677
524288 2574.35741
588493 2572.29478
660561 2559.5979
741455 2538.49565
832255 2503.8456
934175 2455.84909
1048576 2393.90678
1176986 2617.82417
1321122 2539.53866
1482910 2441.50572
1664510 2323.12886
1868350 2181.04533
2097152 1606.67769
2353973 1386.92785
2642245 1135.15215
2965820 847.81861
3329021 522.63
3736700 154.46031
4194304 -837.52067


==> Data/w_n_0.5_smooth.txt <==
X Y
35 15.22112
40 18.1327
45 19.04873
50 21.98506
57 23.15661
64 26.44504
71 27.48846
80 28.6772
90 32.37592
101 36.18533
114 37.65519
128 41.75014
143 43.20417
161 47.6068
181 52.14681
203 56.80869
228 61.65349
256 66.65572
287 68.71866
322 73.97707
362 82.62232
406 88.25301
456 94.0761
512 100.05312
574 106.15204
645 115.91175
724 122.41837
812 132.59194
912 143.05208
1024 153.7526
1149 161.04722
1290 172.20347
1448 187.30725
1625 198.97298
1824 210.88301
2048 226.85011
2298 239.24927
2580 255.77216
2896 272.56948
3250 293.54407
3649 310.92945
4096 332.51513
4597 350.42259
5160 372.57168
5792 398.99151
6501 421.68628
7298 448.65513
8192 475.86964
9195 503.31214
10321 534.99982
11585 566.88107
13003 602.94862
14596 635.13577
16384 675.45075
18390 711.80405
20642 752.1631
23170 796.43973
26007 840.57904
29192 884.52722
32768 936.01899
36780 983.21326
41285 1037.63358
46340 1091.39084
52015 1148.14976
58385 1203.96941
65536 1266.06683
73561 1326.7933
82570 1389.56688
92681 1454.0634
104031 1519.93175
116771 1586.789
131072 1657.51382
147123 1724.99621
165140 1795.25284
185363 1864.45865
208063 1934.99781
233543 2003.11134
262144 2070.88666
294246 2134.64296
330280 2196.1394
370727 2254.19712
416127 2309.84186
467087 2357.0067
524288 2398.67986
588493 2431.00712
660561 2452.31949
741455 2463.98034
832255 2460.30662
934175 2440.48311
1048576 2402.85516
1176986 2342.24633
1321122 2258.16427
1482910 2145.19659
1664510 2000.35151
1868350 1818.51784
2097152 1595.12985
2353973 1324.68703
2642245 1001.22292
2965820 617.4292
3329021 166.95099
3736700 -360.36569
4194304 -972.09325


==> Data/w_n_log_n.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.0
2 0.0
2 0.0
2 0.0
3 1.23399
3 1.23399
4 1.66797
4 1.66797
5 2.0
5 2.0
6 2.26932
7 2.49601
8 4.14329
8 4.14329
10 4.848
11 5.14445
12 5.41311
14 5.8851
16 5.68024
17 5.86502
20 6.35758
22 8.78997
25 9.37515
28 9.89094
32 10.49539
35 10.89923
40 11.49855
45 12.02501
50 12.4944
57 16.2475
64 16.93659
71 17.55221
80 18.25808
90 17.83279
101 18.50678
114 19.21369
128 19.88926
143 20.53496
161 25.34911
181 26.20096
203 27.03482
228 27.87847
256 27.31714
287 28.14163
322 28.97177
362 29.8166
406 35.57726
456 36.58195
512 37.58413
574 38.57322
645 37.88773
724 38.88353
812 39.8727
912 40.87467
1024 41.8744
1149 48.79744
1290 49.96269
1448 49.13719
1625 50.29556
1824 51.45665
2048 52.62147
2298 53.78026
2580 52.94658
2896 54.10765
3250 61.93034
3649 63.26042
4096 62.30178
4597 63.62617
5160 64.95299
5792 66.28064
6501 67.60822
7298 66.64397
8192 75.22025
9195 76.71326
10321 75.6252
11585 77.11835
13003 78.61147
14596 80.10655
16384 79.01566
18390 80.50988
20642 82.00494
23170 88.63956
26007 90.29991
29192 89.08485
32768 90.74619
36780 92.40736
41285 91.19125
46340 92.8528
52015 91.63572
58385 93.29792
65536 100.01352
73561 101.84159
82570 103.67047
92681 102.33044
104031 104.15965
116771 102.81941
131072 101.479
147123 103.30857
165140 109.9519
185363 111.94786
208063 110.48505
233543 112.48153
262144 111.01866
294246 109.55557
330280 111.55253
370727 110.08946
416127 108.6263
467087 114.79835
524288 116.96208
588493 115.37687
660561 113.79164
741455 112.20638
832255 110.62111
934175 109.03583
1048576 107.45055
1176986 109.61516
1321122 115.03695
1482910 113.32978
1664510 111.62262
1868350 109.91549
2097152 104.16967
2353973 102.46252
2642245 100.7554
2965820 99.04832
3329021 102.98438
3736700 101.15538
4194304 94.99893
4707947 93.16996
5284491 91.34105
5931641 85.18455
6658042 83.35569
7473400 77.19917
8388608 75.37037
9415894 72.51216
10568983 65.94516
11863283 63.99447
13316085 57.42749
14946800 50.86051
16777216 44.29353
18831788 42.34296
21137967 35.77601
23726566 29.20907
26632170 22.73589
29893600 15.75851
33554432 3.87615
37663576 -3.10122
42275935 -10.07857
47453132 -17.05591
53264340 -28.93828
59787200 -35.91559
67108864 -51.93583
75327152 -64.51717
84551870 -71.9049
94906265 -84.48623
106528681 -97.06755
119574401 -109.64887
134217728 -122.23019
150654305 -134.81149
169103740 -152.58644
189812531 -175.67437
213057362 -188.95464
239148803 -207.71708
268435456 -226.47953
301308611 -239.75977
338207481 -258.52221
379625062 -277.28464
426114725 -296.04707
478297607 -314.8095
536870912 -358.23377
602617223 -377.98369
676414963 -403.50436
759250124 -423.25427
852229450 -448.77494
956595214 -474.2956
1073741824 -505.58703
1205234447 -531.10769
1352829926 -585.79813
1518500249 -618.65412
1704458900 -651.51012
1913190429 -684.36611
2147483648 -717.2221
2410468894 -750.07808
2705659852 -788.99338
3037000499 -821.84936


==> Data/w_n_log_n_smooth.txt <==
X Y
1 0.0
1 0.0
1 0.0
2 0.0
2 0.0
2 0.0
2 0.0
3 1.08508
3 1.08508
4 1.49648
4 1.49648
5 1.80927
5 1.80927
6 2.0617
7 2.27324
8 3.87582
8 3.87582
10 4.49382
11 4.75498
12 4.99204
14 5.409
16 5.76723
17 5.92901
20 6.36014
22 8.83829
25 9.34558
28 9.79183
32 10.31368
35 10.66159
40 11.17674
45 11.62799
50 12.02921
57 15.59258
64 16.17393
71 16.69159
80 17.28303
90 17.86282
101 18.42673
114 19.01491
128 19.57382
143 20.10506
161 24.69777
181 25.38893
203 26.06121
228 26.73698
256 27.40598
287 28.0612
322 28.71574
362 29.37646
406 34.8516
456 35.62361
512 36.38682
574 37.1332
645 37.88761
724 38.62777
812 39.35525
912 40.08415
1024 40.80322
1149 47.22883
1290 48.04681
1448 48.85339
1625 49.64827
1824 50.43403
2048 51.21102
2298 51.9725
2580 52.72629
2896 53.46688
3250 60.71152
3649 61.53053
4096 62.33309
4597 63.11937
5160 63.89099
5792 64.64656
6501 65.38514
7298 66.10769
8192 73.91965
9195 74.69059
10321 75.4407
11585 76.16927
13003 76.87522
14596 77.55884
16384 78.21879
18390 78.85412
20642 79.46451
23170 87.68289
26007 88.30238
29192 88.89163
32768 89.44975
36780 89.9754
41285 90.46809
46340 90.92648
52015 91.3498
58385 91.73692
65536 100.02125
73561 100.36351
82570 100.66236
92681 100.91646
104031 101.12452
116771 101.28518
131072 101.39702
147123 101.4586
165140 109.4076
185363 109.36001
208063 109.25261
233543 109.08364
262144 108.85129
294246 108.55371
330280 108.18895
370727 107.75504
416127 107.24996
467087 114.26614
524288 113.55772
588493 112.7652
660561 111.8861
741455 110.91788
832255 109.85792
934175 108.70352
1048576 107.45192
1176986 106.10026
1321122 111.39241
1482910 109.71157
1664510 107.91321
1868350 105.99386
2097152 103.95
2353973 101.77797
2642245 99.47399
2965820 97.0342
3329021 99.89162
3736700 96.97355
4194304 93.89679
4707947 90.65669
5284491 87.24846
5931641 83.66716
6658042 79.90772
7473400 75.96493
8388608 71.83339
9415894 70.69219
10568983 65.86467
11863283 60.8176
13316085 55.54454
14946800 50.03888
16777216 44.29379
18831788 38.30227
21137967 32.05707
23726566 25.55077
26632170 18.62785
29893600 11.1354
33554432 3.34043
37663576 -4.76595
42275935 -13.19285
47453132 -21.94968
53264340 -31.0461
59787200 -40.49206
67108864 -54.58272
75327152 -65.3574
84551870 -76.5357
94906265 -88.12942
106528681 -100.15075
119574401 -112.61222
134217728 -125.52673
150654305 -138.90755
169103740 -152.76834
189812531 -177.73845
213057362 -193.42756
239148803 -209.66918
268435456 -226.47948
301308611 -243.87514
338207481 -261.87331
379625062 -280.49164
426114725 -299.74831
478297607 -319.66202
536870912 -359.49471
602617223 -381.90116
676414963 -405.06183
759250124 -428.99882
852229450 -453.73489
956595214 -479.29345
1073741824 -505.69859
1205234447 -532.97513
1352829926 -590.5444
1518500249 -621.09592
1704458900 -652.64522
1913190429 -685.22153
2147483648 -718.85496
2410468894 -753.57647
2705659852 -789.41795
3037000499 -826.41222


==> Data/w_n_log_n_square.txt <==
X Y
32 21.6435681109
35 23.3409207664
40 26.5863322328
45 29.7888524144
50 32.9600447432
57 37.0121843494
64 40.9724002755
71 44.8640043291
80 49.4604814392
90 51.2833038815
101 55.9381851747
114 61.0420269113
128 66.2685041722
143 71.6040022818
161 77.4833673983
181 85.4776115158
203 91.9032170585
228 98.6774270196
256 100.0391474581
287 109.0524820985
322 116.3013854733
362 123.9465820586
406 134.2620142156
456 142.5904693598
512 151.2142192504
574 162.8493440742
645 163.2518856598
724 175.2610043134
812 184.8144911639
912 197.8191787785
1024 211.341483699
1149 222.1359179486
1290 236.6463218996
1448 235.7391273778
1625 250.5437776784
1824 265.9208093462
2048 281.8866698744
2298 294.6890784112
2580 296.4044419457
2896 313.2661402034
3250 330.6918995625
3649 348.7466949637
4096 349.6493293429
4597 368.1483725179
5160 387.2621097935
5792 406.9814417807
6501 427.3014854971
7298 427.2965054861
8192 448.1501700206
9195 469.6165524779
10321 468.8832902529
11585 490.9025763565
13003 513.5431875971
14596 536.8252280061
16384 539.7613540783
18390 563.7392283028
20642 588.3582919228
23170 590.5794285229
26007 615.926563475
29192 612.8641975008
32768 643.4645615832
36780 670.21067708
41285 666.3803039246
46340 698.4986725965
52015 693.9279227574
58385 726.8127101511
65536 721.5171096686
73561 755.1785670306
82570 789.7618796444
92681 783.6203902497
104031 819.00111457
116771 816.8118060468
131072 809.2640477661
147123 845.4696440156
165140 841.7233331228
185363 878.8873398102
208063 869.8521630295
233543 907.8568882257
262144 902.6168348161
294246 896.5319843216
330280 935.557944857
370727 928.6777748986
416127 920.9629645296
467087 912.4165947436
524288 952.5434309391
588493 943.2250113166
660561 933.083768575
741455 922.1224541858
832255 910.3434873833
934175 897.7498061751
1048576 887.5756521063
1176986 929.1881014834
1321122 914.9000774353
1482910 899.8071188796
1664510 886.840005104
1868350 869.9988315308
2097152 791.6988446259
2353973 774.5870215488
2642245 754.3342534067
2965820 735.19906427
3329021 713.2206787263
3736700 692.0713583124
4194304 601.5931895905
4707947 577.2749606097
5284491 550.9907745457
5931641 454.6957209719
6658042 425.8318083088
7473400 324.3504010656
8388608 292.6557021464
9415894 186.254272043
10568983 76.2128679224
11863283 39.1570349081
13316085 -76.4827689732
14946800 -193.3687508414
16777216 -315.3254736764
18831788 -359.9399542512
21137967 -487.4798577474
23726566 -618.3878400295
26632170 -752.6621367136
29893600 -890.3010450873
